Scalable Algorithms for Laplacian Pseudo-inverse Computation

The pseudo-inverse of a graph Laplacian matrix, denoted as $L^\dagger$, finds extensive application in various graph analysis tasks. Notable examples include the calculation of electrical closeness centrality, determination of Kemeny's constant, and evaluation of resistance distance. However, existing algorithms for computing $L^\dagger$ are often computationally expensive when dealing with large graphs. To overcome this challenge, we propose novel solutions for approximating $L^\dagger$ by establishing a connection with the inverse of a Laplacian submatrix $L_v$. This submatrix is obtained by removing the $v$-th row and column from the original Laplacian matrix $L$. The key advantage of this connection is that $L_v^{-1}$ exhibits various interesting combinatorial interpretations. We present two innovative interpretations of $L_v^{-1}$ based on spanning trees and loop-erased random walks, which allow us to develop efficient sampling algorithms. Building upon these new theoretical insights, we propose two novel algorithms for efficiently approximating both electrical closeness centrality and Kemeny's constant. We extensively evaluate the performance of our algorithms on five real-life datasets. The results demonstrate that our novel approaches significantly outperform the state-of-the-art methods by several orders of magnitude in terms of both running time and estimation errors for these two graph analysis tasks. To further illustrate the effectiveness of electrical closeness centrality and Kemeny's constant, we present two case studies that showcase the practical applications of these metrics.

==> exp/exp1/diagonal-l1-err-astro-ph.txt <==
0.00341088	0.00419898	3.318	3285.44	19932.1	1356.281238
0.03117	0.0380228	4.1337	1402.23	8585.38	1107.12162
0.322751	0.377485	5.4959	661.825	2640.85	1032.63913
3.12392	3.82561	10.77275	500.783	919.687	748.9353544
31.2252	38.2925	29.41135	378.721	411.421	474.9496363

==> exp/exp1/diagonal-l1-err-email-enron.txt <==
0.0149539	0.0165345	6.30845	3809.26	13814.8	678.158191
0.149043	0.158296	8.13095	1722.29	4479.84	611.8385506
1.47561	1.5822	17.98425	978.618	1689.11	558.5915464
15.3072	16.2746	26.18325	359.213	462.622	466.0174646
148.467	158.411	55.6597	204.764	242.253	359.4281143

==> exp/exp1/diagonal-l1-err-orkut.txt <==
0.790794	1.20323	4893.57	147376	6.10E+06	48239
7.86831	11.6191	6672.5	124698	4.73E+06	43865
77.6482	116.647	8453.34	42735.4	1.75E+06	39887
774.22	1157.7	10349	13603.4	546434	30763
7754.6	11546.6	11698	1799.52	31742.4	29845

==> exp/exp1/diagonal-l1-err-pokec.txt <==
0.352454	0.518636	2034.58	112277	1.66E+06	67742
3.43507	4.99797	2457.83	64811.9	841617	32746
34.403	49.7902	2963.45	20979	268764	24598
341.336	499.298	3897.89	7155.65	84767	13338
3403.19	4913.5	4678.95	813.547	5373.84	6358

==> exp/exp1/diagonal-l1-err-youtube.txt <==
0.16612	0.214798	932.55	62718.8	123214	3065.43
1.45145	1.80546	986.34	23437.7	38344.3	2794.56
14.3315	18.1912	1194.32	7594.66	12100.3	2399.98
143.225	181.412	1286.43	2420.68	3859.65	1784.55
1432.09	1820.02	1689.77	679.355	1093.83	1278.73

==> exp/exp1/diagonal-relative-err-astro-ph.txt <==
0.00341088	0.00419898	3.318	3.62076	7.96744	0.131469489
0.03117	0.0380228	4.1337	1.02265	2.89427	0.118274372
0.322751	0.377485	5.4959	0.228648	0.43041	0.103527017
3.12392	3.82561	10.77275	0.0696524	0.127135	0.073337086
31.2252	38.2925	29.41135	0.019998	0.0349318	0.045905585

==> exp/exp1/diagonal-relative-err-email-enron.txt <==
0.0149539	0.0165345	6.30845	3.08445	3.17809	0.12970852
0.149043	0.158296	8.13095	0.995383	1.1989	0.11615006
1.47561	1.5822	17.98425	0.225087	0.299266	0.099716384
15.3072	16.2746	26.18325	0.0747624	0.101336	0.085225064
148.467	158.411	55.6597	0.0471011	0.0558592	0.063267998

==> exp/exp1/diagonal-relative-err-orkut.txt <==
0.790794	1.20323	4893.57	0.859622	7.09976	0.12583
7.86831	11.6191	6672.5	0.362979	4.52419	0.10533
77.6482	116.647	8453.34	0.0996614	0.781033	0.07433
774.22	1157.7	10349	0.0302427	0.162955	0.04599
7754.6	11546.6	11698	0.0036298	0.0130701	0.01966

==> exp/exp1/diagonal-relative-err-pokec.txt <==
0.352454	0.518636	2034.58	4.22633	6.07543	0.093642
3.43507	4.99797	2457.83	1.11169	5.00293	0.078756
34.403	49.7902	2963.45	0.270511	0.613428	0.049843
341.336	499.298	3897.89	0.0809885	0.158288	0.051457
3403.19	4913.5	4678.95	0.00687876	0.00991606	0.02445623

==> exp/exp1/diagonal-relative-err-youtube.txt <==
0.16612	0.214798	932.55	4.53112	72.6074	0.08743
1.45145	1.80546	986.34	1.32226	2.24931	0.086432
14.3315	18.1912	1194.32	0.33703	0.667927	0.078963
143.225	181.412	1286.43	0.0933423	0.1795923	0.073262
1432.09	1820.02	1689.77	0.0251422	0.0593432	0.066568

==> exp/exp2/kemeny-absolute-err-astro-ph.txt <==
0.00161969	0.00501281	0.762851	211.8167817	818.097	744.818	124.9713508	8.017416119
0.011107	0.0504951	7.6067	314.4377392	307.517	198.242	23.01486303	6.646733084
0.103858	0.514326	75.9365	607.2039514	79.3102	82.6583	9.192411511	3.377392199
1.03272	5.11095	761.052	1259.353845	23.8809	31.6594	7.172632655	2.068195636
10.4067	51.1406	0	0	8.09748	5.38665	0	0

==> exp/exp2/kemeny-absolute-err-email-enron.txt <==
0.0045879	0.00848435	227.867	447.3668457	3008.023523	957.9624172	94.18264372	38.39256086
0.0289174	0.0646129	2261.47	1093.748309	1314.039661	161.0069527	37.80229913	29.80929012
0.275702	0.635252	22623.1	1434.549072	382.1734712	94.93719417	3.80608729	14.67897861
2.836	6.56962	0	0	175.1837253	63.79525036	0	0
27.8719	65.741	0	0	63.17550569	20.13609262	0	0

==> exp/exp2/kemeny-absolute-err-orkut.txt <==
0.763967	35.9886	57547.7	0	5979.677059	20268.8236	268.6297384	0
6.4936	372.044	0	0	1695.41033	2800.582927	0	0
64.0831	3727.82	0	0	665.0288299	1477.124943	0	0
640.627	0	0	0	9.091446333	0	0	0
0	0	0	0	0	0	0	0

==> exp/exp2/kemeny-absolute-err-pokec.txt <==
0.348747	9.97709	7977.97	26659	1961.032005	6502.305047	86.34963747	51.48033733
3.51605	119.538	0	48054	735.2331411	2387.152287	0	34.04568727
34.9521	1709.63	0	0	23.21057529	39.12719038	0	0
348.763	17096.423	0	0	6.368459238	0	0	0
0	0	0	0	0	0	0	0

==> exp/exp2/kemeny-absolute-err-youtube.txt <==
0.180448	0.742264	3447.12	8045	2784.143964	3028.869168	1670.274078	162.2962527
1.48767	6.30804	34637.9	10253	1060.505124	1768.818608	40.60494332	134.9164362
14.5341	65.1006	0	19843	287.257349	386.0562894	0	58.06170371
144.6	646.733	0	58237	93.63037499	118.1700948	0	22.70743894
1615.6	6520.44	0	0	33.23704436	39.36271903	0	0

==> exp/exp2/kemeny-relative-err-astro-ph.txt <==
0.00161969	0.00501281	0.762851	211.8167817	0.0308182	0.0438643	0.00544811	0.000383799
0.011107	0.0504951	7.6067	314.4377392	0.0110467	0.00726454	0.00100333	0.000289763
0.103858	0.514326	75.9365	607.2039514	0.00239356	0.0037847	0.000400742	0.000147237
1.03272	5.11095	761.052	1259.353845	0.0010046	0.0010979	0.00031269	9.01627E-05
10.4067	51.1406	0	0	0.000334968	0.000393836	0.00E+00	0

==> exp/exp2/kemeny-relative-err-email-enron.txt <==
0.0045879	0.00848435	227.867	447.3668457	0.066495	0.0211766	0.00208199	0.000848701
0.0289174	0.0646129	2261.47	1093.748309	0.029048	0.0035592	0.000835653	0.000658961
0.275702	0.635252	22623.1	1434.549072	0.00844828	0.00209867	8.41E-05	0.000324492
2.836	6.56962	0	0	0.00387259	0.00141025	0	0
27.8719	65.741	0	0	0.00139655	0.000445126	0	0

==> exp/exp2/kemeny-relative-err-orkut.txt <==
0.763967	35.9886	57547.7	0	0.00190453	0.00645563	8.56E-05	0
6.4936	372.044	0	0	0.000539989	0.000891987	0	0
64.0831	3727.82	0	0	0.000211812	0.000470465	0	0
640.627	0	0	0	2.90E-06	0	0	0
0	0	0	0	0.00E+00	0	0	0

==> exp/exp2/kemeny-relative-err-pokec.txt <==
0.348747	9.97709	7977.97	26659	0.00112479	0.00372953	4.95E-05	2.95E-05
3.51605	119.538	0	48054	0.000421708	0.0013692	0.00E+00	1.95E-05
34.9521	1709.63	0	0	1.33E-05	2.24E-05	0	0
348.763	17096.423	0	0	3.65E-06	0.00E+00	0	0
0	0	0	0	0.00E+00	0.00E+00	0	0

==> exp/exp2/kemeny-relative-err-youtube.txt <==
0.180448	0.742264	3447.12	8045	0.00158681	0.00172629	0.000951965	0.0000925
1.48767	6.30804	34637.9	10253	0.00060443	0.00100813	2.31E-05	0.000076895
14.5341	65.1006	0	19843	0.000163721	0.000220031	0	0.000033092
144.6	646.733	0	58237	5.34E-05	6.74E-05	0	0.000012942
1615.6	6520.44	0	0	1.89E-05	2.24E-05	0	0

==> exp/exp3/youtube-diagonal-l1-err.txt <==
0.16612	0.214798	932.55	377.151	525.34	3.9743
1.45145	1.80546	986.34	78.4015	93.7214	3.6588
14.3315	18.1912	1194.32	14.6666	17.9104	3.2999
143.225	181.412	1286.43	2.9505	4.00974	2.98799
1432.09	1820.02	1689.77	1.48636	2.41278	2.1455

==> exp/exp3/youtube-diagonal-relative-err.txt <==
0.16612	0.214798	932.55	0.613166	8.10246	0.00640602
1.45145	1.80546	986.34	0.132592	0.195535	0.005802
14.3315	18.1912	1194.32	0.0299904	0.0418747	0.00418747
143.225	181.412	1286.43	0.00740602	0.00906064	0.0030634
1432.09	1820.02	1689.77	0.00157222	0.00289234	0.002674

==> exp/exp3/youtube-kemeny-absolute-err.txt <==
0.180448	0.742264	3447.12	8045	2784.15	3997.11	1670.27	145.63
1.48767	6.30804	34637.9	10253	835.686	2836.35	40.605	92.19
14.5341	65.1006	0	19843	248.093	855.545	0	62.34
144.6	646.733	0	58237	73.3799	128.5211	0	24.35
1615.6	6520.44	0	0	31.9275	39.1839	0	0

==> exp/exp3/youtube-kemeny-relative-err.txt <==
0.180448	0.742264	3447.12	8045	0.00158681	0.00172629	0.000662145	8.66134E-05
1.48767	6.30804	34637.9	10253	0.000476295	0.00067813	8.16E-05	6.16134E-05
14.5341	65.1006	0	19843	0.000141399	0.000145647	0	3.16134E-05
144.6	646.733	0	58237	4.18E-05	4.48E-05	0	1.16134E-05
1615.6	6520.44	0	0	1.82E-05	2.23E-05	0	0

==> exp/exp4/email-enron-diagonal-error.txt <==
0.2558226658327385 0.2498336852778796 0.2558226658327385 0.2498336852778796
0.3552234503224277 0.269342656595817
0.4810719964295099 0.2957987115336138
0.5208018188634896 0.5260630840511652
0.9974033899821408 0.9462187500188408
1.398586983835351 0.9832512391218623
0.5793630575238286 0.4183663616030786
1.890634271615635 1.86629340415148
5161.902687129563 2.364348174313876
1.272865509411246 0.9857211446273576
1.526315190951426 1.864645784616395
2.252739798595555 1.864222337634828
0.4890530925808196 0.9810276866275319
1.947668697606424 1.25443301429827
0.6001132556377548 0.5064478985307795
0.5781947084555513 1.257858949189682
0.4073881747695456 0.2922620208177168
0.4952300196952659 0.3070745681481806
0.8456097797886591 0.9724992490491557
1.251264504095695 0.6390447342021925
0.6584520170288923 1.870691726123074
0.2118606078969161 0.258465169464373
1.159222857195029 2.008741900850267
0.6521734741526365 0.670565406781543
4.955698727801923 0.9733564478267706
0.5418505467762764 0.2967673556292171
13.77444997738429 1.88616330350439
0.797541108829586 0.6547300869586585
2.548400263897944 1.871283338635779
22.47342144761054 1.685546939206036
1.640029032544134 1.875045451896003
0.6557440779622303 1.908112617524963
1.238354996875036 2.343956099180276
1.171037381714142 1.868645984299041
1.884863231374766 1.002275859207719
1.639412034410188 0.9897806049850514
0.5767760406097853 0.5739102508149615
1.475167699779416 1.279413345785226
1.554368672212938 0.9662934383781796
0.4143228671899534 0.3531858730127351
0.3724756941757968 0.3034169682503488
0.7096088284612893 0.5534398143731584
0.2414213463980679 0.260685326075362
1.157425242155877 0.9082922844368965
23.59324543851121 2.074774718100946
0.4861391620507951 0.3566840379730101
0.5439120206589035 0.4496002035166142
0.4478491312807271 0.2873862489279216
3.660279572423447 1.769235048342417
1.438721391947209 4.104084227908497
0.948031585672971 0.525497174276175
0.3056398085044867 0.288662272078425
0.3199866206814845 0.3588624909866096
2241.197400726041 1.872463722201908
0.2664581812305881 0.2750477769377338
0.3239365191646548 0.3177887459461227
1.579874241981674 1.877254517697595
3.856550724828616 1.864294662512429
0.9910931046079368 1.58329102445518
47.86807286775095 4.026601234098915
3.21670420155656 1.547969127453037
0.7482356256115985 1.809321076400562
14194.6189240317 1.899755666515621
0.5783162994774633 0.3583083896055818
1.258978043352921 1.874360462574312
0.4632380427608361 0.2650148713696133
0.4715674599324774 0.2785709072795428
74.66105581233643 1.818437020980667
0.724050699137054 0.5300482760904355
0.7937372717978054 0.524511813956033
0.5653551168373406 0.3930093461545934
0.3710458039546355 0.2876252391521421
0.6862113666532753 0.3924110500424107
1.170728019380145 1.097992529649815
3.898395850851432 1.867039464823054
0.408859785037787 0.4125060002349043
0.7419980227113039 0.6904167018086916
1.343288937156353 1.873193235096841
1.775670942211854 1.232266905104203
2.208233976856032 1.914333315353059
1.083807952949822 0.9602752076092099
1.330296143107131 1.610166332093066
51489.23179260446 1.866834335344251
143.4411727212451 1.952291784263403
0.6781657353137069 0.3715139378392974
0.5960544292554615 1.08373135574388
1.475901308316073 0.6788773725739433
0.6653509937708519 0.4606383006781205
0.4447209542769129 0.3304960317714312
0.1851903414953243 0.3082898301862215
0.2161181701868158 0.2480959689309377
0.7910498172772999 0.6946427378069137
2.243673020846819 1.885975188560334
0.4562305725085909 0.462393361719551
1.437449830138443 0.9309988818632168
1.144981178358438 0.7257265952151337
1.047014114534017 1.759996475641592
0.8704872694751399 0.9803737834665395
0.8712102600956066 0.4675527500014345
0.5501743742753202 1.878173855814598
91.75482791041902 1.280131903505429
3.62312698303932 1.908685601829823
3.76049387632424 0.9759547832299862
44.3132288944777 0.9691122761834218
0.339646606734305 0.3176717497217851
0.2110886178656233 0.2975465883616931
0.3794982077934015 0.2700143842420228
0.5783247542249159 0.295467301473645
0.3499927473404182 0.2839404702945826
0.3404859750065068 0.2921115602886786
1.971305875210815 1.866833533916041
0.6084552796649894 0.6606381365572281
636.6999000228998 1.875781423475076
1.636405808980309 1.876152768885996
0.8206081894224014 0.4227265150533814
3.610776413987133 1.779103026337996
0.426865159133515 0.3356652123020804
4.482623366708422 2.069228156657941
0.5641692324355856 0.6617461419659307
1.573166619774532 1.879591060638436
1.549746773726441 2.025398711013809
0.7052938082343234 0.7346220947256634
0.6815830127487428 0.9911399417117878
0.4759051148530628 0.5716261038233958
0.6277366060345332 1.112207281492084
1776.362347176889 2.082575013097277
0.6956144273648663 0.4440946616470016
1.675193173571312 1.026189208416608
0.8131537969587933 0.506277430125181
1.120511876793981 0.7885711478278455
0.3552715422787464 0.2706837904384719
268.9355111496143 1.874156230475056
0.8382935044320992 0.661615434637879
2.463575163832803 1.868145575087092
0.2337894307496556 0.3518012311593058
12.02459166580662 1.11402647185457
0.2592176946141307 0.2806060652202604
0.7335497590644969 0.4335710713867431
0.997099576377665 0.6604513781524223
197807.5052437182 1.874874091635322
0.8557424940557732 0.2625129294626413
0.8269786996125968 0.7528806152321864
1.258422462265314 0.9623665023787875
266.1920032857225 1.87350161862482
5.621378117220982 2.20023867934766
1.577280327188115 0.9761725461062516
0.9660603358342472 0.6146417227844139
1.484064296384889 0.6040309686835889
2.775443429160379 0.9544379558815692
0.7519940088904212 0.3945706465772552
0.6708092725324132 0.8514788295201038
1.464941649079532 0.6557138772897257
0.3440445215920142 0.2728901282101213
4.664366679313185 2.860921723785479
258.3517872749049 1.869788454473706
1.593549901645127 1.002431649348254
0.8423414468681748 0.7791818183605683
17959.83764773576 1.878518219366434
0.2142691446885477 0.2869740912949369
0.4315539480001283 0.3350851582140794
0.6344624961358372 0.8582440193057659
0.5958804553109133 0.43175898365353
1.091200098534461 0.5678248799151375
0.8412141103412879 0.9796433233333375
0.4600317997221912 0.9036112512383281
2.265379040614187 1.869297936009399
0.8226613788356514 0.3816929269696341
1.439372975242595 1.32368055873816
0.3373356915822564 0.3121172529503257
2.497914721465641 1.926041789591229
0.5772389858452905 0.794177994205036
0.3118509541739199 0.2955411343025966
2.13736667170935 0.5693331504884692
0.6307930969123268 3.743997779472599
2.767646537752996 0.9623968409993834
1.067736784264254 0.7843407360081939
2.832017399506967 2.21932272518848
79732.65129343668 3.828497348467355
0.2807759856300148 0.2930477755589404
0.338061877483506 0.3327656244438632
4909.655620922823 1.879508234087162
0.8849801010576217 0.7990545055631364
0.5774350586461628 0.3291752092834989
10.08856415823061 1.878608377914812
13.21603433219263 1.652864195384832
0.2934985789638638 0.3144958143535259
20.07228258111522 1.801644231385048
1.06385475380471 0.7827072456088024
0.4807008257916529 0.586130766079792
0.6728172788245965 0.503791091533014
0.4878160474411108 0.2807281738803121
4.246046550129746 1.157591490501261
0.2628400398177473 0.3227559244477836
1.562170025040814 1.873478260049666
0.9947373406640561 1.868539359895909
0.2623674414005427 0.3740706425706669
4.008812718188406 1.002885920787222
0.4708803178400655 0.2626547649967052
0.2942980017825861 0.2863221519387845
23656.89533767059 4.983082388478468
0.317187998661741 0.2535419282495182
63401.18921362409 1.873620132930789
0.9072004556271083 0.7478581426033345
0.6437097544566851 0.4440064746186512
0.6037606661193643 1.705321612818511
1.079651992645618 0.8748564206746798
2.007931748561926 1.906727571453378
1.204980994665312 0.6802892873263268
0.2467667080136613 0.3003666250103589
1.325113153603612 1.887293424566728
0.5831834833245509 0.3084431757154382
0.2859081556256187 0.2744084316381784
0.4292717332748575 0.2878622158033038
7.517204598952759 1.866840777913941
1.656118435610426 1.871380333455997
0.4189112442125715 0.3523110260572684
0.6552696279284421 0.6736477141988643
0.9249260798224166 0.5702026882868452
0.9250592798091809 1.848974997743456
23.60888088959024 1.850198365102322
0.959836721595319 1.871773912185127
59.06649856264451 1.873658034261725
3.113193502245784 0.7346510059520504
0.2497019079843865 0.264342229327679
1.839441423317043 0.6105973000938347
1.360050672618996 0.5966693694013581
1.403625689028908 1.346000889572199
1.208072703618103 0.8728865008676923
2.29569584767003 1.280110683418776
0.5245622084845782 0.6948382222433632
1.573146843840307 0.9602536906740441
4.043039993417725 1.772528117396754
0.7008451568337598 1.0481253744814
0.4324809325074465 0.3573390870470255
0.6220626645475307 0.3277294766934127
2.785171330271616 1.873900399868551
0.6604749130053817 0.3544395365828129
0.2188520369260716 0.2911177801496981
0.9192520361664483 0.9650050895079604
1.360464229592018 1.876430204580645
0.8108930601436823 1.001020647718266
0.4100270798596963 0.2840619631201012
0.5460591017843655 0.3332712594902152
1.829650528798598 0.9596917292371652
1.254343903939597 0.5935382657040231
0.5077897329581119 0.4412546554210846
0.5557721122729431 0.5048420177025884
0.661133252330121 0.5294061524256903
2.241562617224297 1.092097802673113
20.34377280715722 3.630023228854411
0.6258232699063017 0.3554775291849183
0.4079901196894908 0.2730006019232201
0.6524834460956914 0.9766629033274309
1583.764794241334 1.887522864765469
3.731938108973276 1.897659854596523
0.7011610738160852 0.533200277693484
1.249047423810661 0.9865751312673501
0.2786930798507777 0.3125988879152823
0.7268421470427783 0.3936599520587847
1.941398267715849 1.749396061589565
0.2295948617760779 0.2691309794690585
0.6303494535502858 0.3627638114383921
2.937902274859067 1.665593683274477
0.6038132731139606 1.906954066525705
1.432557703671247 1.270971081178668
1.868746551652837 0.960544343302038
0.4526663237968365 0.2647408195580258
2.168622736190245 0.9611858462739139
1.274196760556138 0.7513771328044677
752.1582844086691 1.8418971937386
0.7934937125820265 0.7398818006833723
2.019150565003686 1.900488386261862
1.539233482829469 0.7090706833266588
1.638170497207416 1.871895800545275
0.3356849688704751 0.2678044407975715
7.199262523625463 2.456599567555939
0.5045985010064681 0.2995036896239962
3.149848599609074 1.928427249134956
0.7435175730503735 0.849914047242608
15326.68102389447 1.863895141785766
0.2776659420845492 0.2510590663804301
0.6451445951851045 1.867803763248819
0.2998620910099445 0.2957588583010099
4.426875359575956 1.866095052256811
59.08678511011793 2.414755455375688
0.7010293300355754 0.5256262027415315
0.4536272835108837 0.2914983120456892
0.6987580714526366 0.9685524171501009
0.4383074982648153 0.2738329876046257
0.3059757296894249 0.2930891041136356
0.2661914910124741 0.2672040433076883
2.349513652902881 1.869108561967068
3.058454040670326 1.875392416763688
1.318267933729169 0.9589070166547633
0.4219814560702615 0.2691258997728284
1.251565274236514 0.9659417438204065
0.9532142533621925 0.9558378260439804
0.3117262631408247 0.3060650966340968
1.07273228374012 1.861772731413182
0.8010891343823655 0.6578667573712355
1.160912036285723 1.883457760970008
0.4767617142585501 0.7286988278347124
33.18310327834008 1.887115061178997
1.8844066956007 1.873055049255175
0.7609826930221781 0.5414894298981062
0.2592322522022478 0.2747938458547183
0.2184037792456014 0.306950250816993
4.730480371606903 1.873866368217872
9.027358866773222 1.43782278035136
8.271385005048845 1.836928135972032
0.3801591290369339 0.2797634409971245
1.468133327234104 1.258693518358767
29.94139293468572 2.170895955968893
0.6652522057945535 0.608373378400859
1.357901522842507 0.7568653274036221
2.643299621699044 1.915516429770816
1.099959696628033 1.409459271931123
0.3279789987208193 0.2817087962401146
0.9118836817195887 1.857927347898483
0.5915608962493811 0.5082744521648117
2.975899622817929 1.065031432865467
0.4797871569901602 0.416210115314035
9.678988877947022 2.836093329044133
3.624144634764495 1.921876495781699
1.359645722472292 1.068438457981543
0.8656779372366407 0.7292398938284338
0.5909045847455908 0.5674679909174464
1.754175700039135 2.192774454339803
0.9688752541640737 0.616310485956851
2.285326658243412 2.209043648579161
0.2590100362830851 0.3067695361254739
6.33397953250052 1.884052297659304
0.4272685176485504 0.5372555744446286
0.5935167754200367 2.528638716497116
0.4398583976438402 0.3292500116566439
0.9419415153427446 0.5066654410485031
0.3395750594995162 0.2764411176051296
9.533873132641563 1.883246151796783
28.42847437022905 1.888394960278451
0.8605499369735951 1.89150087311162
50.26038048697894 1.903809336104795
0.8687420006761942 1.870563965147988
3.728463269278135 1.860891246714837
0.8912702844702692 0.9657632141915917
0.4743215037856895 0.3483343569845334
0.6224992447871835 0.3618894929352299
7381.112279857546 1.6027706415941
0.5926969717568406 0.762708161818662
0.5748392403946601 0.4213849649628794
2.320932332498645 1.877347369925183
1.354433363568647 1.071431001922163
0.2361066341571952 0.5184717763179296
1.427651354943922 0.6709335289566509
0.333509795163699 0.2785939383660211
0.2702694353275779 0.252387123139123
2.580575369979037 1.890057471006122
0.3115312416620166 0.3550768620195168
1.829732930282376 1.873263172485172
1.245199196219631 0.6807736036266553
1515.278147052606 1.947491755274246
0.5726080027791897 0.7817947047389782
0.5385579029963765 0.4853912051152164
0.5626934436844546 0.5564594109951426
0.3306493477161929 0.2611220560792322
2.256936325167901 2.843279240783509
1.704452856118893 0.7954576115311464
0.602903731075126 0.3938707674405953
3.506280002503242 1.880401127044044
2.163446863303572 1.886347656118103
1.949923582890107 1.066185197463527
3653.952443828785 2.021477128407699
2.872866743193364 1.870832973098296
1.572692518303708 1.889570222686303
2.256260620513503 1.866860234432512
639.795996708403 1.899867715148446
0.4865676312926827 0.4085590625071493
17.68339171674766 1.8761478923394
0.3377878377905128 0.3110723241578444
0.9380770262069922 0.7539292468326376
0.3515226329242031 0.3277929229760564
0.8087509681514277 0.4143143417078699
1.144266783762499 0.9689649945468622
0.6578898731594621 0.4560883582444699
0.5126140303781924 1.872831819459822
0.6624455247279053 0.5199129170112193
1.027343797854974 1.874047473213229
4.741001225952991 1.887551040120363
2.601492148782724 0.9684297466353283
1.728882296958301 1.45173340231034
1.121384382068461 1.269028096224396
4.429783822153893 1.887711767864656
3.191111783638815 1.895680420416593
0.4451672044204215 0.3335833656716064
0.3027537685228072 0.2412746432807421
60581.59980685268 1.885649204344655
0.6445619216508051 0.3083480939422395
0.4599465508686957 0.2727076598809499
7.666678634581034 1.883204314981646
0.8773565722881173 1.670601794269099
0.4128017377329167 0.220820617417514
0.7978009333207519 0.3313223738706358
0.4139014109930567 0.2875966304615905
0.4940998821047003 0.4114035140887419
0.3012822407526824 0.3098123637741527
0.6705049799626321 0.6827195973302647
3.301090077532378 2.833671328052535
2.716115374084641 1.772269080336444
1.135258769915998 1.203792786600496
1.277120563692547 0.6522005421098822
0.5047274285697636 0.3114373557283681
0.7369565928561362 0.3487271898881926
3.83395084516896 1.986171986097189
1.023999411960427 0.7942583676998185
0.2868628582238069 0.3558666083248978
0.2631757944031752 0.3731938000492195
3.444708522386298 1.847534630623652
0.4481466386632685 0.441627267757062
0.6935531568425806 0.6719516001357931
0.8776701280991457 0.831498404843489
0.8821364049905618 0.8942220244258928
4.491729491467399 1.691487478898507
1.545215360850002 0.9636648909617614
1.145305154281326 0.714769609122099
20.45181402315506 1.877115410362745
3.398880022041935 2.082194454545986
1259.859471242531 5.418479371203554
2.01060730627138 1.14037432631689
0.9824066136458292 0.6738886134058402
2.113815612606128 0.9486089838545179
1.075987208420759 0.597410187482893
0.4502846739542391 0.284902700463087
3.641998083792986 1.286626006438647
4308.656199031529 1.446270270354439
0.3932606561277274 0.6672351714645345
0.4514640686507234 0.3764102892443525
1.962894669711877 2.211983197483929
0.6035421349829877 0.5314047994493809
4.112334305629997 1.980964200047798
4.838785589929616 2.054193740999111
0.7634311519866506 0.9630969118245805
0.7119249032427856 1.931030094996062
3.231711871958623 1.072408954978366
0.52814518512435 0.5654126896143897
38.09902829550387 1.892920987690507
2316.97303666283 2.840090382084059
0.3383247654996202 0.2964679010213496
0.2744565578551486 0.3103448979014315
0.8046913232046541 0.5563787227972732
0.9135685792053664 0.651141470875074
0.5807632920815007 0.3047781824561646
1.48913260087296 1.839716675223253
38.2689444048026 1.862881628332743
0.6031338297784914 0.3213943943435275
0.748664632559388 0.6914737052484964
0.5988113805360605 1.686060463427773
0.5996202050645789 1.640110832888256
0.3422475493987265 0.2811242478721536
0.7041154897789076 0.3973904369291654
1.365221616783812 0.6607579747811422
0.4718222701671918 0.265463575488795
38.29863861017726 1.884227254390556
0.3153634787856119 0.2871346132665788
1857.615953302814 2.456546277176579
0.5396216505046365 0.8234894795827519
0.6153788335101863 0.3058639405298776
0.4531636640798972 0.9594452514318494
110.7124844693879 1.880091905652736
0.718327649746215 0.3184835485804861
0.5928384984167454 0.3631661042558468
50319.26874105639 2.005080715570446
0.6374228545128593 0.5332093507812486
1.401037557852258 0.8129096930281487
0.9229882160641502 1.024533967904099
1.310592259958931 0.9966163743912476
8.20221571373828 1.99986751383406
6.414097628380153 1.945655125522782
2.626381129183302 1.876024832094371


==> exp/exp4/youtube-diagonal-error.txt <==
0.3259900466715446 0.2529710968616797 0.3259900466715446 0.2529710968616797
9.965845698546275 2.076182311712398
5816.895797107355 1.939237649949262
163781.4305903297 2.454645752433096
7.190354489838586 1.311339078847638
83.98203461406757 4.5073528239688
2.476367928547525 0.5219752510049274
2.333403401158945 1.051791540348522
0.8448041855812022 0.3696296515352946
458.7628322115026 1.634359790588253
4.416296883757374 1.304591097660637
1.921973062924544 1.041020200153243
2.1174138587214 1.039648420475539
3.768396789227446 1.040605089660306
1.119527694953938 1.034138384638918
1.671501153677599 1.037906682879264
38.98501383501802 2.074423212454196
2.31120179845588 1.042141518212183
42.23990823806122 1.067735372769184
0.7333582424831311 0.5330641010293986
2.823686979518012 0.8645562179961066
2984.534495025073 3.200701005756985
1.349740106191899 1.107556608890177
1.209319898449241 0.5188876141667126
0.7153276650819611 0.2852777502535829
1.219285204877562 0.5195604882487975
1.644357878204413 1.038062416195261
4.502280620823625 1.517669673299669
1.986133939916322 0.8267810150208708
1.7720123532602 1.133005021929378
1.054231864129651 1.83891822716056
0.8777246481344498 0.5405594752429981
0.6630572717916215 0.2543526223162419
0.8057756668241981 0.3503548186457232
2.820183541426559 2.069000009370737
6.58811589501654 1.039260223838491
1.525729609649916 0.5513891828866766
1.426369878779309 1.038486266704902
2.764749328942006 1.06213709357181
2.573400991752885 1.090041356697587
156219.8230362511 2.075245033088844
4.459507231301001 1.039828495179437
1161.774053199757 1.424183134315974
3.493449646336638 1.037749778802084
1.373983731736546 0.5291843773630364
0.5604408530931138 0.2584583535922411
0.5740984599836406 0.2601407672438667
0.9272728673030827 0.3855166975114053
0.8956195549440409 1.97281316799762
1.569239834880928 2.479301201427608
2.151266962521403 1.118811718028952
0.9344054472983684 0.5752766884912183
2.197011168345266 1.037539660610269
4.448793219317649 0.8798314012300783
0.7295903422186818 0.2455182642272653
1.643525009513965 1.043610760764941
0.5284107920985759 0.2589807885255886
0.3887252906904327 0.2712332685267862
2.302449624035382 1.039920129171798
0.774475992816591 0.2751896092147543
1.249827955144162 0.5184571026808404
1.054973644439967 0.3863492486993992
2.658851216811164 1.073234703559927
1.051402910926448 0.4029592849383638
6.976018219186627 1.037589393525654
0.6947247151027659 0.3086338534145546
0.6547199826899218 0.2829619369483926
7.972889205931236 1.238012190075999
1.372459536766761 1.210034572251339
2.928727617257011 1.052824983781941
1.844812548533846 1.31057560586076
0.3301682712667401 0.2742048646413016
18559.61118516746 2.070114848792182
6.303055025137107 1.6538382972773
0.7552551942585178 0.3826388291924096
276810.8535204135 2.264298414717316
3.786220665354108 1.037008896510246
67.14229141902642 1.216704417295607
0.9318906751817284 1.349717823083751
193.5870932511889 1.086216823310992
1.5357144119801 1.04695606368233
6.000806333270057 1.406174122945502
7.654744849223801 1.579178745897069
2.839379766913249 1.143297264600789
4.177476661334704 1.073597981591563
0.8638780922489337 0.2896290546239205
0.7131255521899993 0.2448070269694536
0.9580715309898328 0.5228805650386266
0.7119520200031226 0.3575171627994856
60543.45154357147 1.556788863896555
32.70278968719995 1.045430062465021
5.909275119552674 1.04235126964982
18.79008024499367 1.037242790321881
1.829596808904615 1.177490872232797
0.7154567488219303 0.3394433093862178
0.8902960165366171 1.04196410918194
1.110451116879773 0.5317223059194955
1.375049700540813 0.5486597038409767
2.045062698658574 1.658551488326086
9.066392445690663 1.040179151403127
0.5979442696140916 0.2931586809001709
4.583965657781031 1.051664816101014
2.416237813287543 1.815540655337686
546.2213899840676 1.910752885690166
0.3810768135934783 0.2727046543480556
3.901917478226212 1.044600365709221
1.040749025456331 0.3008028383148812
0.8766489017018775 0.429730349426016
1079.58284896169 2.317278318536192
3.535101723297139 1.334972595353406
10.86757158855315 1.115891314296992
2.771601522282602 1.05237310905702
2.976144239544867 1.445717953044721
0.8885018485025561 0.2685448198505494
2.782372059321965 0.7664440777399473
4.661780679795505 1.043729081083874
6.884878294126988 1.125294975740109
1.286725889584809 0.6727856014818149
3.021052542435582 2.100230315048933
2.857858802465927 1.056918533876836
1.188548921300279 0.6151555106016097
4.09738310232816 1.324934494542336
1.890095786696778 1.230311471677316
4.824769859609478 1.802747227097497
1.062841534332288 1.038731185409037
12938.65403548456 2.089809826496341
0.4296682061239903 0.260380804840933
1.579213403676717 1.041894663281285
0.772147560590387 1.043985944250065
40.04822661383675 1.773660536593282
3247.851937791172 2.292964538051415
1.807563931584199 1.104573740264061
1.435870050519751 0.5495753565252287
5.097352507855083 1.043187134303311
0.6261902110917672 0.3235602733769177
0.7745904478242795 0.3464515121412228
0.6613522242521506 0.2701461636040758
146.1503062397454 1.664684268625594
11.24213213131074 1.038332296038443
0.8239978107973638 0.557467821940125
11.20893689987266 1.05342305726901
1.363327600704594 0.3365715625511246
2.339533564439566 1.037277447935504
35.63370126982937 1.415801403319989
3.990912102563709 1.562376018728532
3719.260444295825 2.605162969376896
1.330807145995001 1.341294862877292
1.636346498568482 0.6409375952616817
34.89023658295169 1.154399805124963
1.934720516814045 0.8995836930580258
1.090420504842905 1.0366802872334
4.837895933627472 1.059074494034948
1.903890242938389 0.5877015900793278
2.309737618226926 1.291407227983795
4.039255813910131 1.387311654034654
375.9549464557958 3.139797280294644
1.213010290251183 0.7529973827988027
6.605280236094581 1.037563707264363
147.2698313719005 2.074795157658363
136.6509519477099 1.048459614525436
1.112564686867795 0.3783156814570315
0.388418659766214 0.2595087897049441
14.27539882316668 1.049229433071517
10087.7805441932 1.386994210773912
2039.748330891223 2.071191422316685
1.254276352960586 0.519813533026534
31371.55789847609 2.185800362159652
0.3952634800669496 0.3788895646582927
1.478447804873485 1.035526761728825
0.8583808680536333 1.03893374441372
41.05726503766662 1.052093866638573
0.5478254641975959 0.2641051933371737
0.5566790087448389 0.3147698137828009
4.350281993660926 0.621346094776198
2804.3382405794 2.284812425204853
5.541377660664566 1.151799916367473
2.023912021922549 0.5186612082459825
702.1151958290592 1.283425882089686
163116.704894364 3.128128176766052
0.3560845004073412 0.3086557096677195
2.862256688063737 1.037699069214359
0.9058267484709717 1.122629135810383
1.952116891236278 1.037841809226029
1.267219235671533 2.253650138589731
2.839031438612071 0.5435080519635024
10.46532657836679 1.11761537888725
5.595526943557485 2.128596764381117
10.20060741892975 2.419459479810687
1.37059566942212 1.055745256302889
1.64448579401647 1.057811189793742
0.7579933412921803 0.3905146639739993
0.3820157658642482 0.2884616960708045
1.041457491594316 0.8096630106738093
770.4803574659849 1.312815865757488
1747.08428453269 2.092638868283187
6.994689003560256 1.037253498879506
0.344389178653487 0.277719489699651
1.610769347580468 0.521453104426014
4.767364862997949 1.214175303483652
5.920152251366387 1.438090578027679
10.80982103203822 1.345972480286546
4.486992070751548 1.037537784709592
0.5548320726269196 0.2714898047273462
1.49847487070179 0.8158416484626692
0.902063720356195 0.5184245923037033
3.582375439070083 1.40283281710592
1.411562610161148 0.5182054033927164
0.8234512430899459 0.2322765435942638
6.302358157254312 1.333220724873056
0.3790179414184009 0.2737429034220706
1.472357781041728 1.040335354508079
382.8958334814238 1.369619801374835
1.424343785406047 1.049840883832865
16.6784908006688 1.563150680750145
0.8109057007377589 0.2967198858792107
3.514847850072419 1.046467662704603
0.8898664626107758 0.5229006473992729
72.84926210477764 2.152815709261531
0.5425891201496389 0.3173798647649909
2.131205224825715 1.172955460365208
158.8851842244862 1.443180566852234
1.041826121011734 0.6537425711074843
3.831030928374448 1.038453046633858
0.8366668362527512 0.379168975531212
0.4855981887135782 0.2945294665821088
5.421774105645974 1.276652449830136
1.784958391951746 1.04175448241702
0.8766828658438438 0.3572491455492815
1.942125853599387 1.06336993491005
0.8552541937721361 0.2626029948955663
3.851864028601646 0.6348352361021993
0.7869949256436842 0.2626235237470574
79.9390974821308 1.055203157872016
1.138549286293099 1.04237424441911
2.093469390396245 1.201040846395392
333.3100169582746 1.038794963252588
0.7068599912100474 0.267684810342432
1.284538803328767 0.4341059573678071
0.8144577811206658 0.3492758015511067
2.82600213457798 1.401858988402527
3.069175818024505 1.073297624746846
1.86418494608352 0.7873734680039225
70.83523394901697 2.078686453084741
0.6658476574235935 0.28250102560253
1.035162077820426 0.4019428657751359
194858.2681965358 1.55658907042164
3.060488128882789 1.212319733339889
0.4772900560842914 0.2637616369008591
2.881238436711573 1.040465665677287
10.79047978202617 1.037125504685884
1.382808289461086 1.068508150174974
0.3322852889801192 0.2601862371948604
0.5765854463931914 0.2604036251475904
0.7477943964701111 0.2480250575038868
1.206114513409902 0.5270708828119254
2.970077519326924 1.157175231878077
5.876517307493926 1.037608077451887
1.357412224467847 1.038437086165254
2.396099476883384 1.04700592272545
1.145674135431089 0.8588050725563193
0.6218025086460434 0.3995362797973793
2.079413373668593 1.03786167435037
1.854871321767338 2.065179542566823
91.0564739289768 1.71807728537901
1.473156048104733 0.6066212360625586
2346.302981182408 1.085950128015654
1.341238725715686 0.784058984431489
6.78926633596608 1.228500272645485
3.235497493734357 1.036827033921676
0.6474624239545436 0.5199307101449155
0.66604334491002 0.2582651819826804
0.8875894607899009 0.3581702075149128
1.869662758864814 1.470245494970224
5850.976066225131 2.777852947300638
2.810474557972764 1.040307569883541
48814.88513455064 2.690818146700774
4.622678572687974 4.303270321911594
0.4955987686524017 0.2854347810131249
0.6781281699697876 0.2795850057024498
0.7199776216272497 0.3263026915703861
2.578500281055593 1.296590518585686
1.081667502069166 0.7397873676409431
0.9563010229374025 0.4367116330825346
5.178323199003048 1.200365607995061
0.7100579373349777 0.3479785302818056
3.650867489704309 1.211044531181224
80.3508994394621 0.8787196786651689
1.606978107081039 0.7023177967853237
8060.221713589416 3.322018682421359
4.78523434592524 1.036672368168877
1.9940413269768 1.040577278100189
1.05946921411308 0.5426180807312169
2.884551199202644 1.149107108782277
0.7888849037078953 1.105250997470627
16.71636049701142 1.085824121564694
4.110712587782831 1.554890473360966
4.070656608660269 1.042049428034715
1.845268900701866 1.040838137505288
2.331758616288587 1.144347256088467
1.534484229762342 1.043063373623664
12160.40851146469 2.589955629596147
8274.374169193581 1.57089231878855
1.330654983364248 1.061673332373291
9535.408667961683 3.115377851144584
281.9073775053607 1.182686235172432
0.8336499019434773 0.4171280268774704
1.450531565937662 0.6122610933464426
0.8781943582282918 0.2594503722460008
4314.538679607876 1.212893456230617
5.077669756955973 1.197120882642105
1.129578172704965 1.071722816374237
1.651198171700673 1.1381536629223
95.43664003641008 1.386849213355192
7934.817268366251 1.803987418008558
3.646522793825638 1.283217735126374
2027.788619452316 1.179584223242415
2.842808483851366 1.037465051260992
2.019659947076351 1.049504726844077
1.135732005618963 1.572528912997853
4.465996576158706 1.104412746175971
215.0525595155478 1.386910252543533
0.6966994462506224 0.2698846536387136
75.62130873689019 1.053259798865577
0.7729058861494216 0.3534950447448139
2.008701640670201 0.6248748981623667
2.752395453499563 2.10116087684019
0.683104932878114 0.2845093771990661
2.17533402100467 2.098323252988188
3.072117827759399 1.194913096410032
0.4033580162798945 0.3080680688158322
6.649526988858584 2.126141298023561
56280.14208124625 1.310017990098528
3.766101362077333 1.040270559583606
36823.2122495678 3.113902168194522
0.9977660299097655 1.585981057870417
1.398800594282543 0.7915292614159998
0.6571337599814027 0.3480371135162057
1894.166653039746 1.247943797968679
92.37538459322863 1.086422215599065
3.407556243988499 1.183408189071088
2.228532084779274 1.077358146000021
0.6167850324083073 0.2681194137976812
0.6654821177856136 0.2496321967784037
0.9121163583583001 0.5504094052715381
165.2547639755178 2.081178752110958
3.020051529002211 1.097455875758961
0.8653621999756106 0.3050504475764914
4.81116932654246 1.044642843140842
2.693013117436093 1.033639342705684
0.5434569338762217 0.3006712483422824
5.437593491273918 1.640218778526279
0.6995030256470195 0.2424498116568559
0.3897402478448986 0.2489578896484506
0.6670877413818692 0.3019046761207269
2.378401328336981 1.244976111575342
3017.410101982261 5.192289114584457
0.7814887124027906 0.257068292047977
2.39677618944015 1.040860603680757
1.749086483724029 1.164852835885209
1.133222903521805 0.4186802193090791
35.38095067632477 1.041674681268471
1.429391210766875 0.5338613988643066
0.5525850267473734 0.4753841977995988
0.3364176688067198 0.2434062772913355
1.130085103619107 1.074927566279746
1.689084293037677 0.5198231613736265
1.333498339869722 1.052006215775281
1.156837847740802 1.111913214149285
2.735105519074845 1.041346393084987
1.450823314163536 0.6164055933170433
0.6016804075744907 0.5929473678091655
9.948205867797581 1.056342645318676
292.8426669424055 1.313895564457901
1.119709618105742 1.079177265015075
1.849731056111764 1.051242095724604
3.66397075201555 2.083158381289378
1.068666990258691 0.555149951323242
13.37819742491284 1.428040231935947
1.654409395701739 1.048410291643816
6.429120454693138 2.430338359861128
1.861178868561782 1.102129432455544
1.734234244796498 1.040347063505909
2.100737066262607 2.085156173581545
2.46712462744059 1.038467331111089
0.7216605135086437 0.319292857240105
1.247652037801219 0.5794104356649361
183.289615773177 1.434679776365953
1.570499354042731 0.538526074179049
2644.063466350586 1.430284742582606
2.281358972344778 1.390831877720212
62.44941882114958 1.897261103627134
1.993328784244819 1.039454094871599
0.9740142621217158 0.3522257254314229
2.398567629095036 1.039296552361083
2.030684852528437 1.03684484316617
1.388358835205428 0.5828342350590977
0.4774977306293772 0.2677871165803265
0.9438245785936766 0.3966932490985668
1.209184317865357 1.056702777310794
2.841793793141937 1.037309168879524
0.5271640470195408 0.2618671129064559
1.676308889978575 1.403889487043032
0.8643715091994528 1.200258918425685
294.7245794827913 1.968621345551771
3.078384638425394 1.046498938073288
0.6410814957956741 0.2780749675693504
0.9592797574504269 0.5316135256827415
1.323188115710052 0.6979059214199655
8.453884609841783 1.069527396908286
0.8346723888195562 0.5551983354771838
314.032770505861 2.153798946872768
1.046867203195424 1.077266530304268
2080.191396910289 1.498894986600102
1.615777300672264 1.049947079389607
2.072561160729963 1.200675795148064
10.5170932122018 0.8243777333325153
2.794548936166964 1.108376977513832
3296.522033977464 1.233067920730795
3.163750114123586 1.070755987163885
4.30819794270599 1.057394542501753
0.4672818255102139 0.2718864593852077
0.6081167041467298 0.2947300193695371
1.690452693376867 1.045878469196317
0.3533483094261906 0.2857487945146298
2.243931364781787 2.420699787379181
0.6789997137069194 0.2926319816518608
1.451793497655816 1.066036175081322
0.7638194377311301 0.2959254046718313
22.0006584467205 1.449254862614719
2.303091702422527 1.071221152156363
27.51575141557039 2.23650995529605
1.312310714317758 0.699195735401005
1.630588538171876 1.260039781218193
1.006755230415782 0.5272038447051894
2.971780629460451 1.192432327777052
3.162285239808595 2.521826001403491
712.9106811590389 1.761778378543542
1.015348306107845 0.5211824760996012
1.526186741119763 1.153451570234854
3.344237534730344 1.037963619566757
0.497014931269101 0.2669168569440519
28.89898923547373 1.042210755185999
0.5044154405727169 0.2744577070132449
5.86070458827869 1.07484534017775
0.7248937016462996 0.2773407215246417
0.5078322120892594 0.2472298668095887
1.700498272731952 0.5672390503113276
5.651870259878134 1.106874729598927
2.117950003610917 0.6979191948748029
0.7062775827256382 0.5186442751952476
2.688602782737721 1.056569395506348
0.5301649166567644 0.253732017735196
17.05693859460356 1.112120630607437
3.214620784753483 1.67853351972322
7.011034611611715 1.204977648441201
4.626569846105421 3.103839851384198
0.7372167699015008 0.2676487832215539
34597.38080590699 2.80363236972468
2.637180448000574 1.205090015108303
3.339711495489866 3.08662598157858
0.5409572099976857 0.2736867529728813
0.761106473252423 0.3045646636411304
0.6086155307772682 0.2367312400116194
2.743506727264505 1.043737837648443
6.140788134141013 1.191022302092801
0.350750166959944 0.2523487933591657
0.4414773664776583 0.2703871033489776
5.40590034285761 1.187391863071575
2.199938527535834 1.078836738864297
0.3678054154037037 0.2375561880142121
1.637462295583286 1.144003289883996
0.3451886175634067 0.2429886534205435
1.395681982473283 0.3458730267390445
4.586877665074228 1.074807977309158
5.772423204190694 1.037136671151475
3.517163577937436 1.396286094019714
1.331890950122461 0.3834290890777691
0.6487875617305906 0.3439712894053262
0.7648018987934475 0.2462843821675716
313.0942467551743 2.20225882912976
2.443884718425623 1.058593652461366
8.898689809721573 1.267412232140709
0.8335770010209964 0.3922246093025856
0.427820484754528 0.3007177327750188
0.6818347163257331 0.2495747704886739
3.761493179700066 1.039209684750704
0.6389203053720074 0.2652036251790297
4.7244747017682 2.237606641530328
1.530012200941306 1.036478502232723
0.3477571165594956 0.275020635389598
1.707819260520081 0.5191520908745271
1.933574454882461 1.060014194272057
2.758551728210703 1.068420973956653
1.249337946491164 1.055502968592624
17.01560778098941 1.146054413253326
5.38134849275681 1.728998459645732
4.302718617900011 1.040922104234613
2.241438929510751 0.5576702836671641
1.048631944700235 0.3541518632797185
3.137345124170091 1.561801655696659
3.836853739608687 1.048382276583818
2.779027102966571 1.846726865175953
5.656709804772563 1.473201330822012
3.182324192775219 1.090658162483462
0.4254572428056967 0.2682902764615522
6.895271116998257 1.091031977558098
201237.5443569357 1.038595412804936
17.03569529806887 1.038328190296153
58712.31621501895 2.271464425865443
7.590311503558361 1.431402563918628
0.4069325809712653 0.2675457181375957
6443.819984747723 2.677643220269338
2.11111336040241 1.044267622010353
0.5678817790261058 0.2694566279038603
1.205806200625419 0.5611092630500769
1.065384883467952 1.036851372916992
1.555755833374632 0.9018950759146002
3.342194328431621 0.519325149647661
0.4157823870530444 0.2778904397057401
1.74124643985444 1.041307430419101
5.936559445098475 2.069959974545533
0.5116121167076468 0.2277194245742397
2.022644325015156 1.042418815210701
0.5212272585674099 0.3073823676394627
4.384510684216919 1.057998368907634
1.150940975507243 1.048166405116644
1.002274485957113 0.5416720778194855
1.168536232686938 0.518470619371077
24.15297644506289 1.051541310237651
1.25160558532436 0.3490739850011061
7.434042392765646 2.093789538556906
6.840581976623501 1.304200419096776
1.134368312642787 0.5251115293058585
18495.56012029083 1.615000885647472
3.609598687441016 1.054054001917648
10.94713686640243 1.160789760688193
3392.784874672419 1.451374219271346
1.337444926564605 0.3089151514802104
1.922052621457042 1.042214243143178
0.5762518884418665 0.3018510301939427
1.187071995133671 1.532156880245132
1.070017358266563 1.040856700041109
1.308836320548426 0.6276422913747209
1.04718447289747 0.3916891557434585
2.229003680286366 0.517502059462607
0.6155626802172904 0.2859118378628248
2.161886042531125 0.5916536442037583
2.630545793630861 1.5982997281154
4.334391674728954 1.039996598793189
0.9928702332909737 0.6445796956179259
1.599059702297585 1.087081652532493
13.77289917918088 1.039707949507812
4.409516011286901 1.042156496863902
7.178331131785614 1.392906277410985
2.438137520290704 1.041132738484934
2.689855287905154 1.037304540151343
1.776072381938213 0.5674648322030451
1.372372999458805 0.4794307257100512
1.948757710337751 1.102085347158614
3.945758360757969 1.107266432091308
1.025847555378254 0.6689522424931472
1.434460294182886 0.8525883512632993
0.8164419867764773 0.3463720676028822
1.876648653271912 0.5396527848596373
1.90818596901675 1.037443422611099
1.424075322837465 0.8223078583697536
2.364436914285625 0.587628477805311
0.7378641266949695 0.4039149125810508
1.434805364615551 1.049745989376437
3.739090839562192 1.07077006021171
1.411944019236964 0.3709303539697285
1.912156104807677 0.4166501334273793
1.002261382872207 0.3593785170796091
233.2876258498409 1.036477259292858
8.210272142432357 1.836111288312476
3.89651555306848 1.112952684636554
1.474827657539964 1.050852315002829
639.216426306349 1.273832987086312
21.42393685263162 1.097574195381402
7.788840314676301 2.595982241454021
0.5199033015813372 0.266969287018793
1.870768970671093 2.283360308289383
10087.86225655111 5.156643737701555
0.9620250829909788 0.4283718287901853
1.832155116633731 1.196775512752521
12.19705803823174 2.066765826929526
0.7044541107090101 1.477207897637682
0.7812439898417711 0.5739332734046014
1.873556447094503 1.058872114264322
0.77327278876622 0.2739510339840139
1.146961243541753 1.045638174364715
1.872706084055653 0.5930695448496582
11.06632237171468 1.174197971388117
1.911485596167801 2.163420424314056
0.8230963566848418 0.2815436132123363
6.47287481702116 1.047161154119291
41.22031983713958 1.068939807145701
0.86001464199407 0.6273546783168864
1.045328194285888 0.3524260044809876
3933.087467917789 2.073994687965031
471.5452513004037 1.201623721263383
0.3816815316012879 0.2642822834949732
0.972555112636013 0.3438928426146459
0.6381212283308962 0.412624819068718
1.146508364271848 0.3711314532074524
0.55681030823602 0.2557584556295766
1.188777366099193 0.4160362571404703
0.3872130297311681 0.2655579304198123
1.309291467959633 0.6175364636951864
12.29369050478294 1.679146395717198
3.236065782338864 1.931957765274313
0.9461373989777081 0.4454337791632252
2.155206648627753 1.036950442912899
1.018644489756583 0.3033799040000104
3.644402327120158 1.044484163028828
2.330780424011213 1.429843304047336
5.167136122729671 1.127418155421479
282.1661540638527 3.110899384130337
1.553149021497293 1.053968733063851
0.8015418105614904 0.5250561922818293
3639.301717395119 2.111903758095212
6.005649944017715 1.141073869602002
0.8108317976824445 0.5393637787521014
0.622944593210676 0.2753051364306242
1.155695667768961 2.592205860041853
3.113986041453608 1.037588213449027
1.312490122148206 0.3621495905843071
0.7401024677122203 0.4979712954699861
7.923970150848243 1.063897684804966
0.757516171121715 0.3493416073575153
4.177152646087908 1.066981608902476
1.759788350751918 1.075825271106665
1.028035964395026 0.5956463304200996
1.025050776404995 0.6498668707878844
1.025487371914328 1.044272692184578
4.787609519697978 1.168690183740005
2.130223525532822 1.257538628321704
1.826746840942858 1.037454396492973
0.6973154518791056 0.2479189751499666
1.510869508143004 1.067761927765301
0.3216573448322855 0.2590311597751019
0.7184554181457222 0.3458019870659659
4.821943981082499 2.093348245936967
0.7728038824193706 0.3622674189048535
1.783348614764574 1.301868571373398
4661.541658082431 3.30143016294333
0.9098582652395772 0.4922182766351524
0.4308462377248384 0.2871551224082511
0.3944643538159074 0.267078419081078
1.077828522657311 1.039725334131072
0.4687062882091078 0.2595136025158268
1.13984078670444 0.2642146950130794
1.721059550061883 1.039014218606017
1.140394190314556 0.4985123423228071
2.357974204450817 1.048161061120975
0.6981130782271644 0.3263410810857082
0.6603891612304973 0.2840322538250532
3.959453848594358 1.598213630484407
1.398101277500882 1.037806314531289
44.94035120810572 1.995816702673607
3.615391300821392 1.059957395654124
0.3600782634297387 0.2482549350850244
1.032933313755514 1.129194249038255
3.56170237834694 1.040651818807236
10535.51569558759 1.348554329219872
1.566334375717428 1.416772958991518
2.198961546392906 1.238620062249596
21313.73856454237 1.558585382890848
0.996775678673563 0.5881734399254056
0.8335243153026096 0.4226150009921165
1.716478638987316 0.7149370265826631
1.509987939683212 1.064801787793379
5.262017420708194 1.133849594496534
5.286800616651039 1.143050220446417
0.705872947792918 0.3761339803450417
0.5298209902292675 0.3218477335749508
1.877332945704445 0.520170497757356
2.561039747969293 1.042832529078169
1.308471998037567 1.044125488386819
15.02715981636774 1.062964655548524
2.849402166566376 1.05409575603413
55.74202630960799 1.052760773311363
0.8511662457261812 0.3474761718565774
4.408404418776978 1.185417775984786
1.279617610677032 0.5354398446857493
2.093480025541087 2.200725522527993
1.44749015672069 0.6781425417394439
372.7646551156798 1.039858644303105
2.343435423114012 1.643744773990342
4.526165894933851 1.066203150736433
2.453606696084237 0.636337863049151
19.02867175751831 1.049305520532497
1.54783539620303 1.040938599634568
646.8036874789414 1.088338500754955
1.003495842453949 0.553516684633668
1.012281648591291 0.3718028995065406
0.9255944706659425 0.3112503236784296
0.6223973820109123 0.3571402415968527
1.893714495178637 1.04450523749218
0.7210436847027764 1.117104022068014
4.063994144232865 1.477964045814613
0.78988909346578 0.2888335168726039
0.8874491699072277 0.2706162142463542
2.842099499467507 1.044417290572796
8.908936594548592 1.573424320610815
1.591521105140043 0.6239525615719838
2.204964836053044 2.096806648874359
9.205247664162384 1.037377681217042
1.762253789121613 0.6036712887574938
1.284261957431804 1.044383615507317
0.7755314074552947 0.3156853996895186
0.893468425419248 0.2318642790143348
2.57055566069957 1.042215274510574
2.457512150123117 1.075074204168158
2949.139632008968 1.559324854599903
42026.59899917004 4.213444271521501
2.477994893650218 2.07041023156324
512.5580361443541 1.191953201982571
2662.055001009969 3.056542263574863
1.11078003169212 1.040781117536236
27916.50431703596 1.430237629290553
0.6562983542545661 0.5211119197377313
4.903832637376233 1.566185368357439
154.8848406729485 1.480009551432442
2.769036703311006 1.048828728068181
0.8718884482943594 0.5491847843934637
7.563187300374906 1.461492775355701
1.681241874481301 0.5203198684188117
2.231474607541407 0.7775121866860315
5.700450500085471 1.0373803000371
0.5144540900529223 0.2646387051148509
0.9500717917336975 1.041933959192782
52.44355022668352 1.576041827401375
2.784833092205001 1.092532851471973
2.371201729810803 1.047925175706066
1.18154703946621 0.5220801891368562
0.4996555800966883 0.2431117447736811
5.386973673675373 1.437171802402768
1.124157915301743 0.5290852966742898
2.017012306001043 1.096786535242471
2.410914487059589 1.577307033088154
1.112109190811339 0.5609949535633503
1.954688429030049 0.5978942045316826
7.823106078247782 1.086296039115118
0.9988011892831016 0.5947884054528122
0.7257929220689041 0.3462412638150142
3.191040467965783 1.037526810367463
0.5771744682200227 0.4705997569482909
3.006431990530552 1.039221533382924
1.786242897012384 1.046980928500112
982317.7817027324 2.737720205383127
60.1239747261008 1.047675851897696
3.726900712620171 1.009370849629083
2.216789553915425 1.037144162693812
2.076665088237531 0.5213281930640487
3.478662175220816 1.401657982814298
1.517714358928656 0.6374610865879712
1.705703611674023 0.7404958612974863
0.9149529344692828 1.042418735397012
383.9423813263811 3.206982894967656
2356.234011517947 2.089885200384076
1.15029038600273 0.5351475025402356
0.7623893959552389 0.7152859942087194
0.6768474109091803 0.3485870932355573
0.5759759235612421 0.2513090862037588
53.57303449982568 1.037810609831471
3120.686166644583 3.151376643779292
2.052085636491904 2.419049409584423
1.259308325788115 1.036922363750821
0.8170052372404398 1.380466842132845
0.5855958425909309 0.2663427976168363
6.667034496732927 1.384138828237417
0.7019647492268103 0.2687687383286703
0.6572316646718228 0.2426091358472035
4.876443069066934 1.045894576701428
2.293519229852578 1.044530609577502
1.13480158887387 0.8093971866874146
5.731627997503761 1.038211977474322
0.8914165614465843 1.047207693265553
0.3913359733997144 0.2598513531992528
23.54831136275691 1.606726204469228
2.498108676110027 1.099940665339502
1.166405107184467 1.050281437886572
117.2942896725937 1.595993485356998
2.032764638097802 1.039816919389162
1.736867961355245 1.037189337052372
5.202377656850568 1.359905314822502
0.6002576529170112 0.2420815397306457
1.048008592357315 0.5184999135055837
17.2133195931142 3.148107403756275
28.4806098479451 1.038334505535779
0.9391959067970961 0.3585982238866114
0.5277563513579132 0.3095286836807303
30.54029664308214 1.070879054840044
3.175445441278151 1.255589617604787
1.107376825281514 0.5383154978141111
193.6865090290679 1.05011554374754
2.485052446460158 1.04256437642919
1.354191784083089 0.5358150056110181
0.9605110479781829 0.3895123896358443
0.3585976335731071 0.3108256166124954
1.63581402315489 0.5056041478616647
0.449809661849722 0.2630373544779121
1.142893531027002 0.6616128739774686
2.16737297644467 1.118074896227643
2.686395694654301 1.357086005726596
1.961720901918323 1.398521294359097
0.7877081277287866 0.2867466274886339
2.511891647106818 1.047102022556269
2.563749796643407 2.339423284204833
0.7796277313238414 0.529573958325963
1.004280795734985 0.5260521962732796
10.89095351888335 1.066972155703475
4.391451276498207 1.311570501795992
3.240322737973746 1.060562948097346
0.8594973746438535 1.039065146477247
169.7443932676182 2.883553041703168
1.880808011990322 1.118830873509192
1.910833603371503 1.074291988786119
0.9405377099044123 0.6074426338386948
0.5939570865813423 0.2831018431904774
5814.790631658338 2.090895947218625
0.7698678355076595 0.5210042877700741
1.949020596208488 0.4540999861193387
1.883953924376959 0.5187528732827514
0.4236345024959173 0.2366769416215447
0.6455591600745703 0.3594738141351864
0.4108497230388694 0.2402623496285188
0.3972927351368746 0.27959685662368
8302.504392103667 1.486102665700991
0.6153977779455885 0.3996601042238311
1.15264333791907 1.169947394427649
1.252050364662699 0.7692570792392962
7.330617502763723 1.037403222633265
2.443322828648575 1.441420359555791
3.249371966180664 1.165391054424939
28651.6579707603 1.206138770927257
0.7332507656680581 0.2357795329301384
1.928505663145782 1.538423433335132
1.241779320800294 1.112646250057699
3.647397179315541 1.073898147793079
31.24388472685161 2.364494256153201
0.8587602489138288 0.6041907875890326
0.5846830873742755 0.2844454576603733
1.814098531412956 0.541393541550651
4.316286834423654 1.058662194375966
1.577830202097065 2.365799180854513
0.4493986837873108 0.2946249339221521
98.96196490025281 1.292000757191446
3.33178603881142 1.137988020124207
0.7238210054742109 0.3598734632396802
0.3677720589121207 0.2600125188662012
92.06276062727609 2.107300819098556
6.88542456957512 1.626653529641519
126.433061192143 1.162952712431169
1.794436041316911 0.5795961105980454
6.750399288347841 1.042698531019633
1.372388736532645 1.039291440006783
1.392858904678971 1.037622067578159
2.195382989958981 0.6424157704093684
2.417876039507345 0.5344950216692659
2.244001743845263 1.037166867688053
0.8782435439510902 0.3563096267250078
2.415583338106815 1.087521677691223
1.292796159966287 1.03746054614603
1.369299661587919 1.065515874378666
1.311141059884556 0.3504472413060094
1.393233277903296 1.075045499550239
5.168843762355155 1.080832860273675
0.3380009095696586 0.2487379782554038
1.742453694049104 0.895016958247462
6.343386710597552 1.104084384028328
16.91625030696139 1.342960732190945
1.406976132632585 1.080421429460755
2.362294486663666 0.5206174318251915
48.56629256976467 1.037321095744444
6.115740508036631 1.603307977816514
0.8116660387313429 0.2860194468910769
36463.0840571084 2.936605481469857
1.491275824918404 1.111520903356052
0.5488056097611871 0.248632207551759
0.5361816744705207 0.2784436224349155
0.6305619619974044 0.2629349191027675
4.660685889682471 1.036994236014124
1.478535973492661 0.5942981495717016
1.972441514308508 1.036985634261732
8.445815663122424 1.048925358438268
2.717501135490943 1.042398570945613
3.660398497819003 1.044435900203671
0.4735484140551941 0.2861072441535388
1.329500429472656 1.41126753135758
3.55512180790663 1.202118439498794
0.7449698754532461 0.4035886911399093
0.387960023146505 0.2241249332550382
547.5648990129645 2.118615366860775
2.364030155965666 1.04259615257777
30.48678077406997 1.037073065427929
2.413165099004099 0.5232377975792495
5.713162114772069 1.422254228945514
1.117525038900345 0.3463969333622043
4.441048525727339 1.042063969264542
2.672203720171815 2.473865520163073
1.833587727357157 1.042651131261212
1.433324974507691 1.040117027684626
2.63254332536433 0.3599072724026374
1.893745332502022 1.036873513824491
4.430618394608103 3.883213625694208
2.44550494730523 0.923293820064375
2.844539472521249 1.052924968960757
2.198397883109801 0.6374207279697059
1.401089214950646 1.486116629859402
1.388462696916114 2.214326571413547
0.3986694834033697 0.241075260943739
8.67348118613654 1.560440920434332
2876.269503881191 2.075093673224768
6.447379509969295 1.693468465673036
0.4680088826831686 0.2627954032660307
0.6582547243737084 0.2420314537886432
0.5653946231248314 0.28786504288231
1.014472227511088 0.5483374961060045
1.158783059351242 0.3838119332821376
97.58187663350162 1.735680007719098
2.34122589905176 1.036798467322365
17.16654620633159 1.30207372547491
1.11835651156992 0.5285602467814461
0.4407857083043632 0.3171763436821603
1.305174925744134 0.3946971530162575
1.4299222996898 1.271041295362611
1.706937935528952 1.201027137939336
1.39364064806909 1.061177983036242
0.7946974694643902 0.2834335391101772
20526.47009798041 2.37023937365886
2.265129114059599 0.8754792533750754
1.441946740983538 1.048198995165399
20.77823640665368 1.088714823923973
1.773017100518911 1.059757876253669
28.83463663958474 2.349729372733911
3.789029676168725 1.109828109820368
0.3473762157158634 0.2514586698223709
1.79038347770241 1.039232485282436
5.929765954593492 1.050387668636686
1.862009341951858 0.5762261820353425
0.578493419151025 0.2423065645825057
1439.959790350676 1.816352998378999
4827.211372083098 1.441667452002262
1.05416902291796 1.097418858054247
0.9226868714656379 0.5124212580431852
9.863111272632452 1.152040214720577
3.643543338790017 1.048171154637642
55542.26579612039 1.037606231383934
3.525107802718353 1.359880353739981
4.730585198463044 1.107033010837188
1.136775471628095 0.544387815662409
0.809108568189966 0.3532535505707151
2.202193780852176 1.190720783899808
2.517504296590966 1.040042282718042
3.846653520340213 0.7646215260274142
1.636899429945309 2.360815774601871
0.9664021857919155 0.3495529561927745
0.885606929138503 0.3783718631592219
0.5084465003674237 0.2457666087459103
2.532160355991975 1.036575244242718
1.852337520901916 0.5588260445719212
0.5580299315308612 0.25743595711828
14.80867540604773 2.086770847268607
1.610941716420378 1.066729181537813
3.150781302545187 0.6015525919347104
1.226930505123581 1.037242946517262
4.617955515451331 1.057357474787418
0.8514855956431395 0.346513906724823
7.906821641282669 1.140175156412026
1.170631407709669 0.3747366901327666
4.577237012215742 2.393306046229273
3.162304415475903 1.038758626421839
3.525363882180849 1.037315058798738
0.9534426088441058 1.237577524070577
15233.68363786873 3.538846384153708
3.069539673670071 1.0399337230781
4.796178303107979 1.732255837205421
1.142468557407827 0.5235339638983079
0.5170843333418899 0.2493348291235947
2.852191053794139 0.6464211436785222
4.417304031043993 2.348060125777689
6.385322923136846 0.86671155948816
1.773138111120784 1.042852501421917
41.07980208934326 1.445267369235934
2.940368919610332 1.03881416365332
14.88794927325888 1.044807290000195
2.357520595080163 1.037942977346522
0.6608132629335992 0.2581392280711116
1.1539633918835 0.5234222031854133
1.901940107502993 1.105024493469365
1.622441626031342 1.164011084127691
3.190412656875453 2.092212547728622
2.269218802949521 1.074527670880996
9.45742596240664 1.664849626287448
1.043266552293337 0.5307823539053581
21890.93056424634 1.626847766210958
1.885966153369552 0.5194113773206356
37.27208572674164 1.041301524614598
2.134517105558129 1.105142942587295
4.505248706107611 1.040185654766582
1.608373018839417 0.518814005403944
0.4789471239130991 0.3019904541767653
4.774540331201519 0.7412167490421461
0.3246737267973099 0.2527850080511611
4.453266353165278 1.617329082525806
1.047589727449308 0.3979529158740593
1.508561469102693 1.073133976323007
17857.17814017287 1.389688126770938
10.92361195339123 1.045687411922253
2.789815070779705 1.063875772078102
2.302590885355603 1.059943655767461
2.794401025066759 1.958759526376338
2.304991123789048 1.03897513289869
735370.1062555521 2.382592840112078
3.200017674950326 1.191748694872324
2.823244825175805 1.165980371428669
1.775954181585597 1.198744528314231
0.3959729644794532 0.2515326981410885
0.833948082033128 0.5572668022644013
1.920969456428512 1.036365322862569
7.429293857285194 1.972869732756849
0.5873754475131077 0.3825547892012203
0.7497439161543152 0.279300705124025
0.6062458743302357 0.2588921251529562
2.887102953294344 1.037047311928648
2.798768363950962 1.153031474717274
0.4005451732545013 0.2497188290281087
244.8320941995879 3.102978755158492
6.873872195363768 1.04012113601224
1.092593728298674 0.6546571131981773
2.741212675839364 1.042411281081572
2.22430430536191 1.328646703063096
1.679902683754101 1.047921245278268
1.569806091351842 0.5720218478382626
0.3592449706011094 0.2866677123419436
1.241063939888055 0.9536484689906169
46.02943381259944 1.04150084123054
0.6941650579144593 0.2791789326386268
1.401305895537136 1.037493908492019
0.5271205097326978 0.2364650222183547
23.16339820331411 1.05133141485064
0.417205078895781 0.2614281637027297
2386.417639651972 3.742787614168559
6.156417993963154 1.879100067117618
385.4596251041427 1.269615147835573
0.912711692015406 0.562590503265719
3.269821863699217 0.7889933633803659
3257.885776237135 1.850759049350764
3.385336645611459 1.085263199511047
0.4642056347600109 0.2570334616365156
2.129794579943216 1.559983214068169
1.194609622797147 1.06650108294672
1.623885397977415 1.109434826724353
2.140528344280101 0.5190798153531355
3.01015034362157 1.330499835609289
0.733367742990683 0.3343948076382549
0.997807426910819 1.063425825339184
4.200507858717823 1.043178817664919
5.822659330121357 1.097270449291096
3.339588285810038 1.05372716153016
4047.37960421417 2.789502769709152
2.431478895768288 1.037895696723074
0.3830793215669522 0.274364310807544
2.707138913558454 1.658596676196651
1.093861670637918 0.3938012052967507
0.7404621939649495 0.2977990331038207
0.451916123993964 0.2624591927628956
1.000787661584979 0.2808115738316537
1.841038460798384 1.16302662621903
1.976602702344753 1.038873316789314
0.4498264268724458 0.2480948604310535
65.76351192068753 1.588896633162947
2.034467616240873 1.099223910837363
0.8160842670251254 0.3014497303254431
1.731692959179037 0.5874397449915345
1.507723233187156 0.3579749028556047
0.5122026943220201 0.2437099645997371
2.022664379067789 1.065502896568014
3.325315219899111 1.052998489973542
0.4964762249931358 0.2619036824173495
1.039016616941285 0.6525314009375291
3.408216766889483 1.04035105670541
2.122046407163142 1.25142794084516
1.015998557340639 0.5313002315816754
1.169477243166252 0.6229007782876099
1.983590442012835 1.054245593872821
6.836750940403036 1.035677881425066
9.268349013590194 1.562664979714339
0.5621865919493844 0.2609143847410758
18.98504448011636 1.038918882118874
12186.06849049723 1.441250513938346
1.688464104155338 1.038249344928273
3.337502628973528 1.10836954565092
3.13956811698116 1.076011688901778
3.166980843405135 1.110318756064062
0.5629869293407807 0.2863460615015649
11.75663280858984 1.037250509401277
66.25266807459957 1.113350005885368
1.220397934105822 1.168524519607747
0.9055472415867272 0.5230316259669924
1.23575615245676 0.7540944583332488
1.070707150047481 0.3470627043407765
2.3023545787762 1.156070077537959
0.9697627005308671 0.368764155365883
0.6841497369003627 0.2507618641412388
352.0827106244536 1.566915055364987
6505.439473788815 3.33591393215895
2.693770248781148 1.242603285904603
0.5858213272947536 0.2583194449842033
3.157760273105971 0.8580033997036585
10.82772917716306 1.094353583693316
0.8002596196082522 0.3477605444185013
1.422189756691486 1.117642776962327
3.858011753793465 1.251347252685591
1.468682352941781 0.5239978592386628
0.5221402463034158 0.2937605750882175
863974.5058381092 2.125255062946901
18.05565956669651 1.183255084411899
1.638434163929144 0.5260952959411705
2.645126447717155 1.08574221566925
7.596049642040766 1.086279084315427
2.484847299594411 0.698936652618966
0.9014272457973005 1.05455406831298
3.843388956368385 1.178855461596764
0.5811087676049714 0.2735913509334982
1.70183990157978 1.043191138074868
2.085172979054788 1.041042551219384
1.247677669681915 1.055556833949324
0.7854518042816885 0.279936703829236
0.42293509896072 0.2997817808787431
4.979306721505985 1.059098254855441
6.421524913124149 2.069796522929454
3.066656122873861 1.061177476885159
4.928379652197944 1.036800879850976
9.81193078260493 1.309912135497885
2.193990967978525 1.058497218857484
1.89229882158888 1.172967333879001
117.1413438094824 1.342381278177231
0.4799945356677527 0.2756280079529335
1.64583219964793 1.036696605713273
5.246142707046885 1.041472574989015
1.29006652701236 0.5546078532138784
1.066869660917655 0.5615777100980334
1.924379267948709 0.5905393752149927
1.639019442312462 1.28862050864384
1.281137002393942 0.5637053891546825
1.480271450704086 0.5268276899557438
10.86645923109696 1.157434967682099
0.4497844213786773 0.4455743993046901
1.322542953261347 1.038053225643328
1069.463062248945 2.416821836050461
7.060539108761478 1.121335822657502
2.473071798075301 1.154209275526401
83.45297132630382 1.323421990316933
1.098528833154459 0.5257351913329653
3156.716094169687 1.730485296067954
0.9599485057763552 1.046038906936744
0.5894082894800217 0.2659757205601075
1.466838989271137 1.040816235127246
0.477542291842936 0.2367002469223032
1.12299237254965 0.3503775010208897
0.4038926267383899 0.3125954251189946
0.5771509068341723 0.265455814837173
3.447052588205579 1.090248457538767
1.217279175519587 0.5247307268971373
6.160547901080934 1.308442031654191
1.502822080600984 0.5266818120166649
2.142449801105498 1.05719942758661
2.266948597253275 0.6253220553143077
1375.991859902791 1.036873360403484
0.3822332322656518 0.251944741852542
0.4889534245910795 0.2430184737429351
2.995529031252923 1.101743207426045
5.649746088695639 1.121896136986485
2.170682260160584 1.037698470430329
2.674581826037794 3.111744821227904
9.901652722442256 1.059706494625264
4.175297388886548 1.169669066119119
18.48366641142275 2.390842902182144
1.097503876754699 1.053280690943531
0.7795671517124234 0.5253560780355913
3.47772788238138 1.039092172343236
2.777996242180828 1.037506499058095
0.3727812531021469 0.2650972561946353
2.327657070770725 1.09235105046531
4.490450843160158 1.037801673531912
78.2074023577963 1.103454366875271
0.7100003658241775 0.2781280180191427
3.566463335574403 2.082221850561615
1.386372932415976 1.05661903202655
2.839628733442663 1.251956008690968
2.270564938930217 1.041264734489884
619.6420778174501 1.642899501932892
3.358947940095299 1.076557628456227
4.748318909961976 1.272318628252358
1.377488834464492 1.037666248587502
2.117531627516095 0.7124544579223442
1.004641937901352 1.648947010930053
1.391543911670629 2.146864429759002
2325.530530419592 1.042522085860351
3.443207543900808 1.106597060570911
1.584005706446565 1.130769112945925
1.398542908539363 1.07434649045464
0.839733788475195 0.5220340936806162
68.93103912148365 2.0416925921351
505.1156391275156 4.031033053768407
0.6569176976117294 0.247973590718186
1.044274963716884 1.037780464644921
0.7115670904816264 0.3189492442613155
2.270111599592298 1.402143152351775
4.71132772157481 1.801662681211386
1.196133086451792 0.5182988162094108
2.79072706517363 1.104061630919422
2.676836965960478 1.257936895689467
3.79595871023836 1.065568900391314
0.7465153992560165 0.2966176324927448
1.217451506507178 0.5217104326274949
26515.65394018187 1.087098652621264
1.019674245532937 0.3952371889412846
0.755274940073245 0.3006197782571305
0.6446522574109658 0.34674286840729
0.848698767120475 0.57419923805225
1.581852653260632 1.156949291598244
5.804230013657047 1.055936374920011
1.298966595046416 0.5183384841536973
3.262128898970036 1.056853114212657
11.08774852266418 1.659888322348802
3.409693314360533 1.319175584582899
2.52303603061136 1.121084949534404
1.964339115730882 0.5500950323776277
0.9505878539938935 1.148973999315001
0.8130544640362485 0.282117720519259
14.61324262104825 1.037460704475806
2.579722197379361 1.10542905774896
0.4616049267496088 0.264171696816232
0.916958545881721 0.5189082867602335
275.2409349384251 1.037774754758927
1.406198598203335 1.580581402999528
361359.6632422094 3.115808924445167
1.219054859883796 1.036882320260848
2.187186303250233 0.746834497690496
1.747079685211309 1.043174262535473
62.87751518639776 1.40037829752925
0.9086241256300829 0.5536034179740219
7.321758557381363 1.822273463381797
2.88733696284781 1.036477376151661
5.865089620825459 1.048698930495925
2.092896229698516 1.327502449048799
3.04019133395342 1.718275530465951
1.726656085180415 0.5213830605196126
1.858493933775011 1.246576993178688
5.023892400456019 0.7442682162914726
1.542877353296472 0.5311068536134081
2.741850895065211 1.066578399308175
97680.14152398249 2.062381701326637
132.0218782808207 1.034495731532369
1.012229105992934 1.331686054026234
0.9178891044430154 0.3605384161069708
1.144383564210822 0.5228774044703233
90291.76766356626 1.633806671911051
2.36883473158722 1.040750874263153
3.991367746024835 1.044377242830044
1.715541190920268 0.8353104878842125
18.81967208600574 1.044702126082477
1.480897037785352 1.384882947411762
1.55053948747663 1.169294502844489
0.8054814600266105 0.2826665081577908
1.28611843640322 0.4747655345535052
1.499138332093058 1.037946903032591
3.892528866876095 1.04559658213264
0.6221703859576233 0.2910226884840276
11.90352377606977 3.497321231159431
4.531593781190931 1.053992110157999
1.81017783819008 1.036201365930957
33.02879270394038 1.794061411513518
1.021968929958478 1.041123173269976
0.7925490804737424 0.3278194240424985
1.554921021036754 1.338448353597354
3.494854547027282 1.042189592134353
1.957499457580424 1.036961354566746
4.049216431989162 0.6672842870784702
2.154518264703055 1.039387423095261
0.3800840392942414 0.2610403251911833
5.039992277764994 1.036587647289353
2.440008350140171 1.038930781466025
1.458332106013299 1.041144792243122
1.278505388861519 0.5856906958504282
1.219244928578262 1.50199174021358
3.116714560756692 1.039215050836142
6.805681585612957 1.042362663738929
1.789222866860274 0.7757793091250323
4.023065855482978 1.080864248571787
2.433878765789385 1.054565649896792
3.162840329582239 1.079985754766285
1.330687251219347 0.5471499110000753
2.076897036792932 1.084398137886752
1.054828098775758 0.5218830160643443
3.741292653827207 1.042736716778982
0.638764766132996 0.3361412448935549
4.096650434388949 1.559828325011018
0.3785329942968522 0.2404442567097059
0.5636424549764769 0.2450516312575363
379.8524367316368 2.42259675926722
0.8142988732634873 0.3459682148906415
12.11795202383468 1.552733339878529
1.668168219845719 0.5482773129639761
6.792879979680136 1.037073446282734
0.7885018024490811 0.2801943201639416
0.4579451591880649 0.2328653531868259
1.94433598223739 1.126064268020944
2.614071766520717 1.37589189531964
1.180002156329642 0.3695086351726123
1.184196588574387 1.550653742111714
2.042141750567647 1.041239329266973
0.5810936097318432 0.2983026264935504
18492.2835233058 1.230961676578722
3.889623959175481 1.041699106007768
193.246055122191 1.057392413975193
9.301956659678835 2.07979932868873
0.3736210186612211 0.2586709865857801
5.066578457777587 1.064537558264739
2.441206833285977 1.211242044647627
19.76128643905108 2.014092381803139
2.874376562512881 1.039304081418506
2638.160379639647 1.57570231936823
4.387116955889387 1.618790413205957
1.117616346121012 0.3904215272789237
0.3355780218550621 0.2575622229034814
44.20558167792816 1.428156511731128
4.417325266590931 1.22801255429668
1.007623786435498 0.5406262775443731
1.28408527649298 0.5373605099985698
7.851261184871183 1.039213424201182
1556.044275026366 1.196935430846761
29.49587572458032 2.552374960202857
5.145636970432733 1.44065354912275
1.384271033988587 0.5197966721524487
1.293360263384689 1.037485061373953
1.958955745936944 1.051608265302191
0.8977698712574331 0.2819637538405377
1.057985025889835 0.3107418062767463
7.642342471204932 1.040891244631311
0.4960202310448633 0.2557579477592625
0.3738238801927475 0.2263909681115064
20.46826286659561 1.171911902508965
147.5462361324038 3.176408739567376
0.8604400504834687 0.2902087910439051
0.9043057169073742 0.2703144984926401
2.042537693352878 1.310857245896951
0.7328512944117518 0.2751850308417758
1.736653190868844 1.083385853368815
2.671963167132248 1.040800122428707
22.13628593181274 1.33645540514798
2.047948482593419 0.518683015974404
1.197112456317871 0.4197916144412177
0.8064608822073897 0.5189466635958901
1.478074425536858 1.039980188604936
0.9154854016539361 0.3518733748757384
0.5983755298881775 0.3297263703698826
1.447938144938946 0.5198547863369714
1.502681667032074 1.037858465136223
0.5066591667163531 0.25935369926444
1.469258464976485 1.121956481722602
1.46151082711823 0.5419852674802698
0.605076419117202 0.268252994439713
1.025547702269826 0.549347591536922
8.198145650265948 1.7462686583634
0.9650645323069774 1.108161582170942
42754.414969735 2.115265948476706
1.132031791914821 0.3238242342599559
3.355697128556217 1.040121556813993
3.42863346445974 1.036745644096309
130.1298110580125 1.402627936207546
1553.181634947062 3.467679386267118
2.947166918881836 1.038838084815204
5.375457605843449 1.58729744892033
1.659004133797151 1.162775499309865
1.119675608361463 0.5195993914769059
1.368981799965453 0.6297901055611244
2.135327430447922 0.5774383910134961
2.571699970908255 1.188616481914218
0.7426780662444259 2.245225994775871
2.830172268690789 1.037353878812411
4.801934193003376 1.051893711121528
1.304100562874642 1.060508323564095
2.694832602384884 1.049937763884038
0.8898798538125221 0.3543007948074919
1.964266275629209 2.199919750469353
1.36683804209493 0.3532660505203429
4.03620808573892 1.040554006340192
1.804961784756083 1.074814930714156
0.4980655511656452 0.2516005146418936
3.804352699361288 1.086865254434138
2.479671931569673 1.040364550043581
1.45221876086012 0.5301558854674335
0.9649564078522667 0.4511528100366619
5.117887719448556 1.038746778699226
1.342171473921614 1.037821978755358
0.3328286542626638 0.2716559770062807
10.57871693430307 1.28787440603724
26.68497554064649 1.123480794450595
2.049850553468985 0.520406156694219
0.408267221148032 0.2515157193080883
0.8329502418343537 1.038616142549314
2.356936921903247 1.60127423488379
0.6653723008061994 0.2817769769131093
2.499784586246499 1.042980051964405
9.255235016199054 0.7258141832503526
2.652216129109962 2.118670011081667
0.7308457719884897 0.2775588943522203
3.429105699534105 1.042334273234917
0.5110160316074289 0.3663093855340189
1.840057102830338 1.037510729204929
5.203335434484077 1.088656192158123
47145.35184093062 1.600331429971228
138417.1029853911 2.324306002597659
4.804641235233554 1.190186930946762
0.8104249962923022 0.26699115860942
170.1100558781583 1.040329273517674
1.728982902577505 1.037255907151583
0.610722468394819 0.2756577688940048
1124.845704181599 2.19039607556157
1.146820348790585 0.8854667651832424
1.961641800321923 1.03967847184428
1.780037245838645 1.039210102788265
1.558633589944977 0.5502986813714748
1.215631553877974 0.4616521579658238
3.685658259761337 1.039878712960339
0.6005193575147654 0.2343629276884459
1.863062166217527 1.037551562591184
1.157936014292867 0.5210327815723246
1.970572747177398 1.036826965462138
14.9596295192574 1.0553937682622
3.315762317102512 1.048034608154698
2.681175302944649 1.038641953645236
1.354991473852465 0.5665428639126135
0.9472726179155316 0.3074501004927242
1.363320738102648 0.5837960298711115
2.998384476637018 1.120162334016134
2.107430221511755 1.360108046419585
2.784557668074022 1.038159825815217
3.919297268785804 2.111488920204001
1.246528506524675 1.160370529906891
1.262664254410044 0.5985961725141019
6.716623626229014 1.111755203149746
1.360206261943007 0.5754199011492001
0.5824450148483203 0.2612414348930738
2.66133621255605 1.036378501641939
2.073241664545748 0.6205414752264571
25.46991328146312 2.608117226988065
1.06174500159753 0.3209144894257446
4.163552555292827 1.153552219349973
2.259981775919911 1.037444123266719
2.238584226113646 0.5328101230841282
11.14205185711424 1.570192556048109
1.047016242939204 1.191653294682748
0.3046703078169045 0.2361403903774363
1.551315759392516 0.3018746801418992
4.874123583614479 1.037307473465428
2.071211828148076 0.621018366829478
4.717895289653125 0.5444723055469329
1.663556901750207 0.3478984958499045
1.265357909290305 0.3097138664558279
8.536084716958358 2.552403297920523
18.8945391070474 2.015341526509265
1.292482129266089 0.5278539353567601
1.493200859691114 1.362203134234869
0.937119594768967 0.5219919558856746
29209.35085771182 3.782968088940226
0.6701506966391441 0.2809574809624646
5.942853840525181 1.188596940883486
1.991354486926085 1.064402659034412
0.9407137687232431 0.3754075990159356
2.10473826670541 1.21224350675543
9.445795884503264 1.13791760943365
3.363318598379276 1.156921463081161
1.702639867416421 1.042542897931144
2.43961242644845 1.107411364753836
3.952714583760829 1.057167019967119
1.199609911350353 0.5489103426648442
3.166948331805012 1.102540955633539
2.030450429077604 1.327924946857509
0.9561514914233076 0.2500491667514815
0.9113061482414169 0.922722813574681
1.627205964142515 0.8114602021205468
1.252653952157986 0.3884825746032967
2.542024724381764 0.9981277065651244
0.6400213540280949 0.2439854349986964
0.8103636009102566 0.2963147741295044
7.909491179502029 1.040966645181196
2.620993260067432 1.039487585604989
4.02311551329671 1.046317542106974
43.2891150499116 1.300231958458276
0.8289575210917478 1.035063105614899
3.148083435047562 3.639815315319928
2.345847490899478 1.046024769163052
0.7702390606097125 0.342156541310695
7.680805356829488 1.038437636235578
1.167603449107204 1.177502713856524
0.9574121162814371 0.5256818627607681
0.5787860735277245 0.2541888218861579
4.035979398963619 2.20344210797551
0.535936538381554 0.289395906388327
3.777881593942455 1.217679296370552
1.542616844373545 1.044752498452172
3.852188225906203 1.631590045477455
0.9127603281443641 0.432831087928184
3.163578031688028 0.5904111628149527
0.8296008666627638 0.2479218103411194
2.429574142792564 1.467262748056506
0.8272191579051658 0.2486122163113699
2.16726018916545 1.044756422636656
3046.884618545083 1.052389399825555
1.159057380668827 1.415709040702618
44.85499322198738 1.107992208170972
0.906561200213606 0.263352713352542
1.179886343769907 0.5190796648858981
1.24246312076787 0.2519558280701439
0.4491783051232097 0.2713004432297093
1.921103502233174 1.083568214411057
20.04435963621957 3.831314450991059
1.583969188086446 1.140110788536792
0.3592590575418586 0.420324490515734
0.7185860419980753 0.2640666958854642
2822.151599410961 2.38190611120437
1.567509232388747 0.5216016468686828
1.470304978023329 1.038868866402396
0.8588931922509231 0.2597665987830154
0.5304508107413172 0.3077769225794177
4.09430659689192 1.046096841496424
2.295054827249075 0.5258778670774913
1.181597765441826 1.062096408866536
1.204427107509493 1.03987652741764
7566.429145908041 1.453810390410739
2.575273250829451 2.09701183945197
1.829217811973461 1.413789968797723
4.698159177610994 1.282772634553602
1.530566842678836 0.7053448130280011
1.597039683560776 1.398244339432744
0.4274253704791671 0.283870273579628
14.71867305355289 1.562284342717366
1.37461726381221 1.437955535646793
0.4573799248795344 0.2438539100738384
0.7220776014763894 0.3468409255737201
4.152390923566144 1.145256009982465
0.2963491022542639 0.2477579323171206
2.092301699728591 1.066777140677444
1.257741738483527 1.056997655255626
5.005048870244744 1.03734231158281
1.051796353345786 2.237172457431068
0.6794771672172365 0.3022885740217209
6.645129969584833 1.178462860366018
0.956190021003973 0.3320087119095885
0.794349962026008 0.2583685271143746
1.016892233679158 0.2593669047161956
1.836945538559161 1.055202449403592
2.76860841147783 0.69204214956804
2.04605426461518 0.6951780481177499
2.751775710797212 1.03863959051763
1.097934645392216 0.5231478244614856
2703.914731412764 2.088304739603929
842370.3712856794 2.819349812165641
1.898306542167201 1.037386228181443
0.5750104956897091 0.2647097031720556
183048.2538160161 2.095233047647984
1.527283483896659 1.03997582467987
2.264689215731992 1.038180271271701
1.396558038836763 0.4260762942348243
4.626431787471524 1.037499819779867
5.7176720927819 1.091574252405537
0.4684382375593222 0.2782377741917151
0.3653124068050206 0.3014500282327839
4487.754101127994 4.681741973193836
1.749425787818252 0.5646164828412225
2.754441780640852 2.096402728876885
2.947353893023993 1.036454233411648
3.58355008657658 1.008536097093982
0.4645689128378825 0.2625797741166439
0.5936456212857785 0.3127334532990076
491.2439183819073 2.072022151303667
1.982837554275527 1.046628600898127
2.053145378163642 0.5182936219500047
14.09843914346083 1.673354885612235
16.34567596405044 1.038947029817977
3.967483434992555 1.119633826433527
1.155681049300214 0.4660154822237623
0.9130470812410729 0.519869874285102
61.36956680833117 2.075394241260978
1.51672279925713 1.13941159085579
0.3940042400662173 0.2502820812895474
0.5640683015948204 0.2510811886931019
99.72326813405229 1.290837001387112
19.90009339539898 1.14704338022154
0.9175834428433863 1.057124821093788
1.635677718418979 1.120286084418268
0.5928020604450293 0.2376022803583313
1.116094453748598 0.3446823208265808
128.7917147997243 1.381625545704138
9.709234137887996 1.040315251402571
1.142112012776739 1.072808608964042
3.352252015227386 1.037676216667477
1.079517772030115 0.8241704256228622
4.035951528389246 1.066078552673426
1.523211547280055 1.039677653411637
1.225388006053666 0.7376436560727011
1.505619344147263 0.5164487127039813
4.948978861507962 1.046670009630843
1.493699004522045 1.038062017413525
1.632645304447177 0.5888687648469153
0.4704899749265068 0.372791413136546
0.6876958386856746 0.4045215741588761
1.360855379938354 1.042117718964576
2.614900297848616 0.7004416002073702
1.217681099875322 0.4690826053951265
0.7542512991444276 1.037012527111709
4.154432334383301 1.04777619691906
7.944968115209977 1.311703397564152
1.643105920179991 0.5340088049371425
0.9518347266287757 0.2802710774168621
1.222940650462067 0.6967472795152385
2.649909973118782 1.122484474183824
4665.1490057786 1.559051688721796
1.410128044424621 1.04498250852421
3.43964196898629 1.698814513107427
24147.69906012406 1.434262837960695
0.3622266375023055 0.2509347884440948
16.54894914154393 1.041349246050581
2.485189548491575 1.040396848131218
0.4787006791993288 0.3045197246016883
1.16107623587159 1.593760413788174
4.118202591816977 1.037950230312276
0.5054489709803675 0.2649486383417836
17.72969707749942 1.427277154386373
1.084248295275777 1.046505041092764
0.950069667599022 0.5769942847653333
4909.311074352629 1.343189032738102
68.04398957834445 2.088163604438011
17.05930371908364 3.183221193455449
4.852308908527498 1.114708040544348
2.89628357827951 3.114713303880781
2.087468190303193 1.070639809388211
1.853780871789537 0.62301707651705
2.385359203028484 1.143759844626679
1.679844369165853 1.047842003393185
0.5250015241745575 0.2803726760098104
1.290906063210901 1.036684736362629
4.00678022683366 1.062577788334184
5.355247958300998 1.139902684645914
1.17953086786813 2.070585587172954
5.771790712632472 0.7339589739130119
0.5852216448706802 0.27332271563135
0.8489396183689388 0.3547081443491557
1.291785434365505 1.037972179726758
1.74896438337501 1.051927561744997
4.637701238240737 1.112516458688626
1.82117858540713 1.243542987268351
2.149143103687343 0.8384868558704084
2.209659803777218 1.197032527240615
2.789251399623935 0.7846668489573189
1.453217933937012 1.129276631638657
5.366688743675765 1.049368779173137
5.293781186746658 1.278280062308651
4.433813302264963 1.070356412490686
0.6507710779651512 0.3014225725772435
5.195872285506614 2.139902570753959
0.5711796577116983 0.2392576893032568
1.45244381916583 0.6388373976213885
3.342538280123812 1.038772556950947
0.8605267054969766 0.3484278408884587
1.07853799946661 1.037075690205124
5.760786862305434 2.081067869799041
3.902320801737479 1.040781672492529
1.953705897598919 0.5437982051103624
11.66865693738597 1.42343429665137
2.81393628559995 1.59450552061738
196.2880146908793 1.044793494657842
2.397098392694306 0.9798195432106441
0.8556066516149855 0.554174311559218
12.40837818677472 1.080446570955923
3.651866000146839 1.330808036611205
2.935613099896595 1.346686338268049
252.8757881397464 1.040258133974857
7218.029230405956 1.616129564250135
1.484585778897463 1.431773058705928
0.6469225186267621 0.2683067268778626
80.1842636214034 1.038451444468615
2106.536972129074 1.104745179224965
3.164192525502777 1.299616646226267
1.957677840713674 0.5187656600827332
5.830113738876557 1.59658910622745
0.903161496469907 1.16768047785733
3.680869550913782 1.042045649822066
0.4880323492189527 0.2961746847953751
1.705912625345677 0.6215433193529893
0.4306736835905703 0.2630280334821773
0.8620849970628105 0.6597258046496863
1.00314382924726 0.5203266376761154
5.540061310522571 1.312518114109373
1.837349888392023 0.5801297424200856
0.8914094639941301 1.037554994346466
2.591654966301288 0.7846649763378409
0.7094455630319342 0.9450033131678306
4557.354160725774 2.25913152649712
4.179715709261405 3.220972343591615
0.8975806247029557 0.2720615964521547
1.097440971457024 2.164979459092119
0.8043884610129406 0.3157586682113559
0.6059706907235859 0.2727431435106368
2.142079873365183 1.063420930130768
0.8657768780537415 0.7136186330178161
1.552666126904245 1.470496670589076
1.393682313027445 0.6116601477516566
1.229686153278919 1.04736315031511
0.8830312212029124 1.644094458423142
1912.337552627256 2.503835012652405
5.1654033419994 1.072325252671072
3507.601846215553 2.100804001356078
7.856682275405405 0.8555851784045344
5.336746425037051 1.097991661123679
2.435939127804813 1.133691835052284
274.9963494357654 1.055505554488394
426.5882284559535 1.161452083583447
2098.44688087941 2.372756549651651
1.345144289858415 0.3827448913410411
85.35756907312063 1.047777481173418
0.6750601635918647 0.347469275345576
0.7728843651492319 0.2937947314845011
2.823782622623306 0.6088128807461498
1.019491419291045 0.5348088929896668
0.5671313248827784 0.2500612454709636
8154.859126428993 4.094574645204975
15.16080300668625 1.565782293988534
0.6784043122280587 0.4261120771947158
5.086047376905971 2.517408329132953
0.7861263698818497 0.2525146637606416
0.5889673872442508 0.2822358773466281
125916.1394916606 2.083846118432439
1.3558070380832 1.175988878858281
101129.4389988202 2.142229238880976
53836.16741760886 3.128669797374778
1.641238559426657 0.5472130803959961
2.05051614305057 1.386264359105953
2.30710953263455 1.159418390860834
51.05230159177223 1.040603369042689
0.5147385076213851 0.2962420123201533
1.179703348893698 0.6953007891503168
1.661187353220263 0.5200984391030402
0.4526020434042792 0.2482871935531289
0.6430187382026443 0.2624399490456173
0.4281174248389616 0.2823153080591658
0.7731633229271344 1.037185358443352
18.8329770928157 1.048742777664821
1.979471935568919 1.161548788489865
193325.6102856255 1.039667595067422
0.9222471028573085 0.2886369182948463
0.753325642110991 0.2654008402436042
4.645052234170203 1.36499658797162
34.37456048127572 1.852039245744266
119.4685916024096 1.097896994603297
1.280876765557933 1.08410799042764
2.80910564634848 1.037351410191442
5.192521056773632 1.040846438073181
4.088273538655737 1.380387893381524
2.057358855365158 1.047038680139323
11.04762425413145 2.591794959395744
31275.7643456315 4.383078376402671
1.680728247785522 0.7539052528370563
5.069607768141943 1.048879220447254
0.9927372483148931 1.038101868084059
3.734393672789443 1.037198269278406
2.712312382176393 1.177888191345855
1.49743668116375 1.039691398807811
21.2859765217721 1.20723530547117
86.65234799548981 1.17866889085814
0.7658826244847048 0.3367243068186406
7.139282710550814 1.061956893235921
1.806375226730894 1.19456527399182
4.240051187183978 1.094225859295505
2.046257879479311 1.037580102700163
2.656359108138166 1.037644395583583
1.607493705264381 0.6170931863202073
4.818996314900939 1.106664382471688
1.716079075920851 0.5698341112065544
1.601598024369156 1.049056024961351
2452.407937798403 3.570970823722895
0.4396898309323167 0.2777125485647932
677314.837934152 2.268389328987479
0.7743937642657787 1.615082520383109
0.9808002292605761 0.2593893608403646
3.158792047657427 1.326298562917344
20.23598661731276 1.761885485055705
1.061957976874914 0.5552646896951122
2.264372052232749 1.036723541341302
789.9563634234136 1.182805074950146
14.17622903186828 1.037035128631183
1.246736775821378 1.039902814292307
93.55899813053688 1.100561628671272
3.359136328168659 2.379398661186503
0.6553209759309964 0.2364205034999486
1.421324217187221 1.059019731364274
0.3894699370157973 0.3142992377130145
3.809140789466125 1.040251473080711
0.98231184311662 0.6161171765833872
1.139619297566123 0.5259743212449524
0.4830442375129168 0.304755150451926
2.561226694388025 1.043119953450147
1.713555003093566 1.03699526451278
3.768280032866435 1.197007118451594
38.31268690550536 1.557678609153546
1.309917543189372 0.668916863142264
0.7531112668514479 1.071998679036325
0.7546445621342485 0.2846100476905236
1.014544024488023 0.36407267791978
0.9263782176147446 0.3029318279148711
1.173025276544438 1.664611737078735
0.3305162111574426 0.2821229976749801
1.504020021574138 1.038996007588883
3.197553469539339 1.091429900250798
2.269787581943207 1.044833120983115
1.125475578326883 0.4250679589007874
1.245259889126853 1.066076645203733
1.699211298375755 1.037614081912326
3.45543251871633 1.066784557224438
1.6566803342633 0.3699969020928083
1.951226049711853 1.177810663549696
5.93145180079973 0.6600887177148979
0.3786683220677926 0.2341107664646748
0.7571607623573999 0.3596565836428986
1.084040358099019 0.4641441435919297
1.286679945501201 0.6118217331652808
0.727158797772388 0.2953066839735499
1.681015585263832 1.037576875761673
0.6173529110493341 0.243250915655143
0.9836981846032072 1.042790000863339
1.371209648721218 0.5193574181257213
10.68527931223997 1.071763182408023
0.8102593652500074 0.3468943966859057
0.8853276514174104 0.3706531116430605
3.39309284028312 1.780731747521962
75.45865947677974 1.23824379967791
1.510805178248864 1.292383037518929
2.284211184129873 1.037434840267514
2.25576725728304 3.657067907805971
0.6560795204289032 0.2789821016442147
2.385083257926019 1.231593553573154
1.722269939051059 0.520090414875185
0.6731744347411523 0.2714972708601791
0.3651282484928848 0.2462587774032766
2.122742335946462 1.042736186803704
2.564870549298339 1.079452464057172
3.709069626569033 1.113909444201668
1.829719970316547 0.5679039349218782
1.491497401352036 1.483939525710188
1.1168811622323 1.085227501548037
173.2400663305116 3.112192100467212
0.6452685496975236 0.253484945679699
2.799042984729426 1.549465619855183
0.9644090096557738 0.2676239708325774
1.944144734887759 1.082045773802383
4.158336991558892 1.269611113230248
5.434608058354263 2.163651607714787
2.349073267984338 1.039764643396339
0.7060393554581573 0.272750467559741
0.8124076857185812 0.345540853273387
1.462723496422152 0.5267747488989689
0.4265293503631211 0.2374836779152836
1.741877228400412 1.039395694153754
2.595227874736911 1.044283908203033
3.016386492619348 1.095586843213723
1.725926168754637 1.067385825730109
2.320802434109282 2.141202645217601
0.3767814786999563 0.2678871781649286
1.169575345794474 1.073071917117705
0.4257765075828946 0.2770454268829411
1.67949592536888 0.377274621244522
3.600882063301633 1.04100269276775
4.404232591504326 0.7186716405227773
5.18334696666599 1.1148605597544
3.660013189131492 1.188174220677344
1.741398956650805 3.110684588675674
4.734473390074207 1.044873354187303
1.988324204113235 1.128021475438675
2.617025714676103 1.459723713157981
11.65093326927562 1.042665123894275
2.644058533344352 0.5206017038999906
1.125319407774748 0.5531631377870382
2.004118063490577 1.001401185001642
1.077728795112832 0.7098120172856904
4434.163101997949 2.09451644174135
1.83184382603015 0.7041468277951589
0.7342888071155206 0.3281559235455976
6.584135991160175 1.586799656627181
0.9871277541292971 0.5383975337732885
1.653735723664434 1.039853794371332
5.823367275279951 1.084711319613648
2.699439949940041 1.073860474417592
173.5994807863892 1.309809317204851
1.413157189210185 1.037530856796793
2.099997258023609 1.040742992959261
0.3490972006937904 0.2576057895397326
4.571428826887074 1.155944170121246
7.927755949764115 2.212555344225691
45.74629536981231 1.411121809512707
16561.82173085048 2.157187760207133
0.8012939108250878 0.2649423974932182
0.9454589989420862 1.152172286311186
1.17574984484492 0.3603924572497635
0.709482505435685 0.2933214476156995
3.10770568483662 1.468040614693291
1.872169035994794 1.224926525555983
1.33673588638428 0.5695332444394715
1.443942975748199 0.5301230233646578
1.038197606819657 1.037061432447822
34.2776763716457 2.335430450472086
1.360041496620998 0.519704479367455
271.9497232150848 2.443207482982928
1.23192895989789 0.5314947833341648
0.3978572469421225 0.2624020710974527
0.7281377888631619 1.199378358824827
4.102503935059595 1.042842115606045
476433.3730292291 2.356507090571559
2.134478799955808 1.558724187897733
4.392941935604736 1.055943371448355
2.374322921342338 1.098334391728328
3.103586623919598 1.088974569163136
0.3545863494334435 0.2574589431685129
3.937804029089234 1.451416517095583
58.65813423814755 2.30005320334416
1.134354536471332 1.470278926529654
3.584047809298697 1.135774838212711
11.8935928828714 3.133628641548822
0.3116083703942757 0.2849912045633148
0.8825628224519322 0.3333515359311711
3.400374546926748 1.213142225861257
2.607690729959501 1.148439354244131
1.09894537507765 1.297988692760166
0.3387931506387846 0.2991489334892184


==> exp/exp4/youtube-diagonal-time.txt <==
14.51140809059143 17.47295498847961 14.51140809059143 17.47295498847961
348.2156388759613 233.7497358322144
306.5866701602936 236.4689898490906
362.8698990345001 280.1779820919037
238.9238131046295 171.7344100475311
697.8088331222534 441.2729029655457
90.69225096702576 123.0854048728943
174.4285528659821 164.6237170696259
75.01059293746948 115.9256761074066
273.3344831466675 219.8988289833069
227.4843189716339 184.2831389904022
197.9782099723816 168.0110051631927
159.6323239803314 160.5242240428925
165.9345579147339 152.6379778385162
155.7329919338226 143.2399370670319
163.6641130447388 146.1388940811157
318.7220749855042 263.7310891151428
184.4184939861298 153.2651851177216
176.6838500499725 153.8378448486328
93.031977891922 115.6618030071259
136.1078238487244 138.8392050266266
465.0293459892273 361.8400340080261
167.277529001236 180.190966129303
101.2301418781281 118.1937530040741
58.03723216056824 102.3434059619904
92.88946294784546 122.4104900360107
183.9031751155853 152.0527529716492
237.718945980072 194.2310018539429
137.1711730957031 136.9319159984589
202.6299450397491 167.5803639888763
323.525563955307 202.8713181018829
92.53179287910461 111.3047099113464
39.08810210227966 93.91629910469055
69.44181680679321 110.4251670837402
311.3577749729156 215.5196890830994
177.0263259410858 168.0524690151215
89.51676917076111 122.5403888225555
177.9005110263824 154.3534739017487
189.1124339103699 141.6945080757141
172.9008679389954 189.2725710868835
307.7380840778351 227.9762110710144
168.3980917930603 161.6816868782043
227.9870798587799 190.7182018756866
182.075700044632 154.8928809165955
98.19873809814453 126.1445422172546
38.77288699150085 99.63813400268555
34.951327085495 92.60794591903687
67.50861716270447 108.1455450057983
335.1040279865265 221.9492049217224
381.5184271335602 242.0730020999908
185.6677649021149 151.072970867157
103.0788538455963 120.9892499446869
159.0453360080719 161.778491973877
143.8015379905701 146.5925841331482
47.40984511375427 98.04064297676086
173.0208489894867 156.0261890888214
27.62667298316956 89.12108707427979
21.469810962677 89.84389400482178
167.1681680679321 164.3732559680939
53.98098301887512 112.4059920310974
99.0602080821991 116.7982459068298
71.924311876297 112.8940110206604
199.4059119224548 164.4110250473022
79.33031296730042 113.6408488750458
198.1150348186493 150.0344159603119
50.21176981925964 95.90816903114319
38.18156385421753 92.96195793151855
191.3729889392853 186.2366099357605
197.2852921485901 170.9370419979095
205.2906320095062 159.0807909965515
205.9840219020844 172.8463430404663
16.23563313484192 85.59769296646118
323.3229451179504 254.69158411026
245.3785059452057 196.5272629261017
58.27012085914612 105.2525610923767
387.7748348712921 258.0778870582581
168.7577080726624 151.9438889026642
213.2252769470215 179.6903638839722
325.5204820632935 181.2568299770355
168.195965051651 159.0782840251923
182.0335199832916 171.6174011230469
233.0409059524536 233.2997751235962
255.4684069156647 181.5169320106506
193.5593299865723 151.0739738941193
175.7417562007904 157.0842370986938
52.60383892059326 98.94794011116028
49.46209812164307 103.363697052002
101.6336131095886 120.3921589851379
42.71779417991638 93.13441395759583
249.0792770385742 190.6894278526306
192.5081958770752 140.670086145401
170.3876190185547 157.0746479034424
160.8418600559235 144.4249901771545
184.8769750595093 176.9760038852692
49.93362307548523 92.53360104560852
172.4995338916779 171.6901440620422
97.87869000434875 127.5244019031525
93.81551790237427 125.7807369232178
255.0474190711975 199.1559040546417
179.3384988307953 173.0529959201813
46.94605422019958 101.8354640007019
178.0096769332886 169.2819368839264
264.8330221176147 219.9681179523468
290.7784399986267 214.7533221244812
17.04941010475159 87.01116585731506
147.5601191520691 163.529767036438
58.34081602096558 103.6988689899445
88.7626211643219 123.2124869823456
401.1476700305939 218.4570150375366
214.1439080238342 186.5645990371704
181.200012922287 158.0054168701172
162.8282849788666 166.9485909938812
262.7397089004517 191.0013937950134
55.24623990058899 105.9764440059662
127.671247959137 151.5610728263855
171.2910158634186 152.7231690883636
186.9676399230957 162.1780490875244
121.5463879108429 120.7345311641693
340.0666170120239 248.1857059001923
179.2088658809662 158.4390301704407
105.0190188884735 131.8372211456299
208.7540991306305 161.3467290401459
206.086287021637 157.3112618923187
298.123899936676 230.68039894104
158.8532249927521 162.8505551815033
318.066477060318 224.5626890659332
22.00691604614258 85.58466196060181
178.2213850021362 188.2258498668671
190.3273358345032 154.9868490695953
287.5150301456451 191.4569370746613
351.682678937912 214.110937833786
174.3111851215363 161.5135951042175
89.69079899787903 112.8480358123779
177.8715651035309 169.9348261356354
43.40268898010254 103.6004190444946
68.2421989440918 105.6557378768921
43.8931770324707 105.5228471755981
279.546581029892 192.756765127182
178.4472858905792 154.3056950569153
100.2393848896027 129.580384016037
185.3269159793854 159.8172018527985
59.94290089607239 105.4459700584412
191.6612539291382 155.7904930114746
237.4450759887695 190.5729320049286
290.0415680408478 198.3873128890991
421.940761089325 281.5715820789337
235.9534108638763 162.2972860336304
118.299898147583 131.3075940608978
190.489382982254 156.9081091880798
145.9334969520569 148.2006249427795
152.2090280056 153.6495070457458
190.5622720718384 157.8801910877228
101.8471019268036 130.7256247997284
195.992073059082 170.4520981311798
234.5774161815643 193.3588881492615
461.7066488265991 291.3076629638672
122.686812877655 134.3643071651459
197.9018671512604 147.7843759059906
346.6578299999237 252.3566510677338
202.588958978653 167.9961910247803
73.8289999961853 103.9504661560059
20.18245005607605 89.59906196594238
157.7516589164734 166.7030539512634
242.1893680095673 189.9080641269684
302.7738971710205 227.8472199440002
100.0452449321747 114.7375380992889
413.6159470081329 240.9046590328217
17.40265512466431 88.56864905357361
195.8952958583832 159.0306029319763
190.7271330356598 153.2969150543213
175.9318251609802 165.5445058345795
43.57823896408081 104.8766348361969
25.34178686141968 95.14530801773071
115.3869779109955 121.4716689586639
373.4139230251312 221.573009967804
169.1310501098633 170.876492023468
111.2216598987579 113.5722789764404
217.3693549633026 178.6653001308441
538.8299288749695 327.3534650802612
16.7792751789093 85.60453414916992
167.1187188625336 154.1423470973969
174.1346020698547 164.0583951473236
188.6493980884552 169.3232569694519
353.2628328800201 231.8476359844208
96.94645500183105 115.5403089523315
191.6680119037628 169.2660551071167
368.8973798751831 214.613135099411
397.2758982181549 278.7599720954895
172.4494071006775 163.9841320514679
181.5892419815063 168.3562760353088
70.76234412193298 112.1173198223114
16.52867698669434 82.88669610023499
148.6032330989838 149.4334111213684
231.1246349811554 181.8399908542633
344.2793130874634 218.9043610095978
175.4806001186371 156.1801438331604
17.87618112564087 86.93072009086609
97.6473548412323 121.0556669235229
192.4237680435181 175.4598460197449
242.282329082489 193.8175468444824
217.3812208175659 182.37082695961
164.144868850708 136.1085488796234
49.90665006637573 102.9013741016388
132.9915890693665 151.0760610103607
93.2309730052948 110.0677089691162
247.2415969371796 194.1035480499268
84.05204606056213 111.2984340190887
48.20341610908508 98.21534991264343
225.0020802021027 188.8908841609955
19.91037011146545 83.94180989265442
167.1353688240051 164.089038848877
273.3085739612579 199.8687200546265
165.9344069957733 153.0926258563995
261.8232281208038 210.2929811477661
63.88054800033569 102.6570818424225
187.9648778438568 167.5611917972565
95.33942222595215 128.6461889743805
351.0446197986603 247.9351229667664
56.09177899360657 105.1196389198303
197.0456078052521 182.6459898948669
269.381511926651 178.3391759395599
122.493665933609 136.6951110363007
166.5715780258179 150.1980290412903
78.36017799377441 112.5166141986847
24.44044208526611 88.06827712059021
204.9940538406372 182.7188150882721
177.596834897995 174.2497189044952
67.96457719802856 112.7219970226288
174.9335360527039 172.3623938560486
55.52959680557251 107.2319369316101
116.0226759910583 132.1046378612518
55.23420405387878 101.1834509372711
179.5667498111725 160.4586818218231
197.0655241012573 156.5515489578247
186.134085893631 166.6416342258453
171.5733399391174 144.5206210613251
38.61667680740356 87.46487212181091
77.53114891052246 118.1063461303711
66.07802104949951 97.31731009483337
215.8154971599579 188.0567200183868
188.7720358371735 160.8007378578186
141.3551490306854 143.080482006073
332.7654240131378 253.20268201828
41.09568500518799 96.93951487541199
58.21507501602173 110.0216588973999
248.1039881706238 214.8596699237823
218.3526921272278 167.0142488479614
22.62783622741699 84.96825098991394
159.6670250892639 150.8021559715271
174.5712399482727 144.1585841178894
168.5488600730896 156.6369960308075
15.86260318756104 89.48760199546814
37.41946887969971 92.12895202636719
51.57729196548462 102.2990200519562
97.82368993759155 118.255998134613
193.174388885498 168.9434561729431
159.3329529762268 162.0187289714813
171.6474940776825 157.5152680873871
190.3344540596008 153.4659230709076
162.8740520477295 142.6340188980103
30.49058485031128 96.10336804389954
189.8698780536652 154.9209220409393
302.1941030025482 209.3740088939667
287.9930579662323 188.192892074585
112.9485988616943 119.8368098735809
163.4874351024628 153.8689429759979
136.3164458274841 142.3111629486084
192.6326479911804 163.1254889965057
182.6395578384399 156.8596091270447
92.14260292053223 119.2330520153046
36.57139015197754 94.41962909698486
68.76382684707642 104.9945220947266
262.9735629558563 203.7355089187622
466.2671830654144 256.8461401462555
139.2766001224518 171.0043420791626
471.6402068138123 325.3458070755005
723.5780320167542 425.4427311420441
32.37822699546814 100.513778924942
55.06950902938843 100.7084579467773
60.09258699417114 101.8301930427551
197.746062040329 187.8257157802582
69.07024502754211 111.5864169597626
82.03144407272339 124.3209049701691
210.7447581291199 178.1343839168549
68.18129205703735 110.4095408916473
194.2963349819183 149.8710842132568
148.8263049125671 147.5367429256439
123.388277053833 138.3646450042725
494.797905921936 297.165354013443
163.3585739135742 161.3839631080627
163.7505629062653 147.0972499847412
107.259458065033 131.6145958900452
187.589478969574 160.0455739498138
174.6300160884857 172.2341129779816
176.7685618400574 163.5229110717773
241.4469020366669 193.1175098419189
183.0159850120544 153.0499489307404
173.7277460098267 153.4332659244537
177.1782839298248 161.3185908794403
169.5041108131409 155.4925730228424
419.8484590053558 260.1370561122894
263.2127559185028 192.3742220401764
169.9665360450745 154.601459980011
544.1146008968353 297.7241320610046
202.310210943222 166.5304958820343
76.92222690582275 112.3079130649567
102.349112033844 131.4037110805511
51.80038690567017 97.54110908508301
196.0191738605499 180.7160680294037
194.3907639980316 172.3046379089355
178.8652360439301 162.7891020774841
197.7909440994263 180.2298009395599
203.3134160041809 197.7511079311371
273.4240238666534 217.3402259349823
220.5400378704071 180.4107859134674
202.7954640388489 166.9463620185852
165.205766916275 158.6573050022125
189.3253118991852 148.8629398345947
274.4401910305023 198.3137378692627
186.8153250217438 148.5064489841461
227.69637799263 179.5076220035553
56.2600691318512 105.1132478713989
195.0901720523834 171.7418467998505
65.64939403533936 111.8110508918762
98.65741991996765 131.2285480499268
327.625205039978 234.8332960605621
59.96479797363281 97.87822890281677
328.4098420143127 228.8194739818573
219.2370588779449 172.0859460830688
23.27970290184021 91.50020098686218
337.539036989212 210.2459089756012
216.2684049606323 192.0056700706482
180.543389081955 164.2411069869995
421.0457291603088 268.4820070266724
246.0476529598236 196.5583808422089
128.19389295578 148.3882839679718
70.05462098121643 105.142951965332
205.9049570560455 184.8814959526062
201.7036211490631 152.5124969482422
166.6600511074066 170.3568789958954
189.1534180641174 165.7332100868225
45.56606292724609 92.4466381072998
46.5052330493927 96.75230002403259
109.2815458774567 123.7328541278839
349.0223851203918 259.2756109237671
202.0938379764557 158.8113880157471
58.44284892082214 108.5688300132751
171.6916711330414 180.3353340625763
151.535395860672 129.4173438549042
33.60478687286377 89.67835187911987
260.3209779262543 220.4129550457001
52.59953999519348 107.1468539237976
21.04834604263306 88.05705595016479
33.93117713928223 95.66317701339722
240.9320960044861 162.0922451019287
740.4246699810028 476.393504858017
53.3390109539032 98.86216711997986
153.8482019901276 165.0053489208221
179.0939309597015 163.2428979873657
82.86309790611267 122.5699620246887
181.7174258232117 150.7943711280823
96.72613596916199 128.29722905159
84.50806903839111 121.2076370716095
17.5731029510498 87.51169490814209
177.8058030605316 137.4734840393066
98.2602710723877 124.0079090595245
173.4265041351318 166.0964710712433
173.7136859893799 173.7717912197113
166.342306137085 158.7204217910767
106.6859319210052 122.2045168876648
102.5088942050934 129.1792781352997
170.4856309890747 156.2040150165558
239.3957109451294 174.5152161121368
187.9573290348053 158.3966460227966
182.7785830497742 161.1740000247955
333.3755829334259 233.7320239543915
95.09770393371582 122.1099441051483
209.9868018627167 187.3462300300598
173.5396180152893 166.7076799869537
397.2099709510803 288.029237985611
170.2303059101105 173.6295928955078
186.364884853363 167.7244369983673
334.397155046463 244.4369630813599
159.2474858760834 169.6244277954102
61.89080214500427 104.3224308490753
107.0674118995667 120.3992109298706
254.1667227745056 197.6358678340912
94.83859395980835 125.6761100292206
214.1256101131439 175.0122330188751
218.8640198707581 198.6045279502869
303.3001229763031 206.8700251579285
180.6922600269318 152.5048310756683
70.73461318016052 114.343080997467
161.9347531795502 158.9858589172363
160.3146660327911 168.5067410469055
113.2255699634552 121.3825299739838
23.91306090354919 88.65489315986633
71.2086660861969 108.6645328998566
177.4466400146484 178.3340780735016
162.842013835907 148.5632638931274
26.25768208503723 94.11920022964478
235.5130970478058 183.4789459705353
197.910041809082 171.3981850147247
292.4086170196533 224.8812878131866
185.3683369159698 154.3268830776215
42.33572816848755 96.85684895515442
96.1681661605835 121.7173631191254
120.7587161064148 132.86834192276
163.5511269569397 165.4060571193695
91.25743412971497 123.8163368701935
317.2696249485016 243.6491861343384
160.1837000846863 156.6499462127686
229.3550179004669 198.9768450260162
159.437392950058 145.5062899589539
208.1588540077209 159.3450529575348
144.2333831787109 152.6708970069885
173.463623046875 169.1998999118805
202.003515958786 186.0447888374329
178.2548871040344 159.2015058994293
167.3400840759277 147.8781869411469
26.98566293716431 96.62742495536804
28.33222007751465 91.54761600494385
188.4383718967438 151.4381730556488
14.70133304595947 78.84881806373596
410.7336328029633 247.4142959117889
39.42913103103638 99.12024402618408
180.7297270298004 169.226438999176
55.14496397972107 107.2793872356415
223.1815469264984 192.5352098941803
186.3013150691986 152.8105399608612
356.7366499900818 263.153303861618
110.3137650489807 140.0856158733368
205.5687310695648 158.9652199745178
102.8286900520325 125.7406098842621
202.4812121391296 174.1961991786957
402.5962221622467 264.5663120746613
282.8008630275726 217.3319771289825
100.7211079597473 130.7114861011505
192.4114460945129 172.0333778858185
189.6584980487823 156.5671010017395
26.48152494430542 88.48474884033203
170.8547511100769 153.2284750938416
24.91813111305237 88.75539088249207
167.3103561401367 169.3311228752136
41.46886897087097 102.516998052597
27.60796689987183 90.36913013458252
109.0078909397125 134.5636298656464
170.3850531578064 169.4596312046051
135.3544781208038 138.9633560180664
88.40511393547058 119.6267440319061
181.3813700675964 173.2090220451355
31.01912593841553 89.16104102134705
167.0467729568481 159.1699051856995
251.3031599521637 208.718523979187
208.4493889808655 165.1872141361237
460.9947249889374 336.6154868602753
49.41950416564941 101.5145280361176
402.0409400463104 316.8077051639557
213.0728049278259 164.2459480762482
482.8602809906006 338.8191339969635
46.19509601593018 102.0041041374207
66.7407488822937 100.522323846817
39.0983989238739 86.98657894134521
147.2449679374695 146.7736442089081
202.3370990753174 166.9149451255798
14.9200611114502 83.807785987854
22.07439208030701 79.19773602485657
174.3799319267273 182.9905462265015
180.263561964035 162.4009940624237
18.47074794769287 82.74182295799255
185.2312910556793 165.2327489852905
14.35531187057495 79.9949951171875
63.40301609039307 106.7458338737488
186.0771629810333 177.8163018226624
183.7559549808502 147.4087119102478
226.6049981117249 210.5345420837402
73.40481400489807 113.0157339572906
44.30832505226135 92.52082300186157
39.34990191459656 97.11663198471069
341.8345789909363 265.1274869441986
167.050094127655 157.7838578224182
199.6293199062347 184.6074731349945
73.58230710029602 110.6462650299072
18.32452011108398 87.15109920501709
37.72726893424988 92.40998101234436
173.2450590133667 172.9436678886414
57.73039102554321 101.1929187774658
367.4122881889343 257.4974939823151
164.8028171062469 158.339191198349
15.77792096138 81.59162211418152
99.08501410484314 112.789608001709
184.5092668533325 165.3830070495605
202.6164050102234 166.6928820610046
173.6116092205048 171.0897798538208
199.245787858963 180.7734611034393
297.8917660713196 192.3850250244141
173.8602240085602 147.4727401733398
104.9102680683136 121.9563689231873
67.17848110198975 109.1981480121613
250.9380071163177 187.0887570381165
171.4678680896759 154.9189491271973
294.997819185257 233.2283909320831
230.5262248516083 188.7438609600067
169.4842031002045 170.9501650333405
27.55531096458435 94.26728391647339
206.9277410507202 147.688542842865
179.1013469696045 160.505786895752
170.9704048633575 160.8547790050507
381.6613419055939 252.4578630924225
221.3034069538116 180.8212020397186
18.48599600791931 85.20206499099731
397.624058008194 271.3748698234558
178.1205358505249 169.535471200943
27.00359201431274 91.19047689437866
93.3603150844574 132.2782950401306
174.1542670726776 155.6720590591431
163.6888499259949 150.853963136673
96.68207621574402 117.8487811088562
18.4959888458252 85.26097798347473
149.5240309238434 147.180792093277
347.4150559902191 241.5075588226318
27.79225611686707 90.85457801818848
176.3188560009003 165.2196321487427
26.07763719558716 93.53339791297913
184.9584710597992 150.5754330158234
182.3707549571991 155.7795310020447
97.52592301368713 129.0053970813751
94.36554312705994 113.6204171180725
190.1483340263367 155.8780319690704
70.54110908508301 107.884378194809
343.1354970932007 261.7794301509857
231.2308139801025 185.2587919235229
99.92131805419922 122.6542818546295
249.1401309967041 192.9055960178375
172.72248005867 161.3400988578796
179.4040939807892 184.7597160339355
272.584892988205 198.9626247882843
63.9633629322052 111.183571100235
147.4497981071472 142.7084732055664
31.75334286689758 84.11644983291626
257.540619134903 174.9375920295715
179.6507279872894 157.1721160411835
103.6655259132385 139.4505019187927
74.39336395263672 104.5950388908386
94.61759185791016 103.0604979991913
30.75712299346924 95.21022701263428
94.67188906669617 133.3830361366272
257.4884958267212 202.6786549091339
158.0647149085999 157.8135988712311
117.7383780479431 125.0199689865112
169.9368679523468 151.1834211349487
177.5883948802948 157.2752549648285
184.0818049907684 149.127993106842
227.0593409538269 167.741446018219
170.4862999916077 159.2641978263855
175.0563728809357 158.88116979599
105.4173560142517 122.8955237865448
94.83242797851562 119.0432319641113
177.869283914566 161.6651289463043
187.4722812175751 162.198086977005
112.3658540248871 143.4911720752716
145.437667131424 139.9406139850616
78.48303294181824 110.7244410514832
95.82954287528992 119.6942009925842
174.771665096283 161.3989171981812
140.028697013855 140.8881578445435
103.8055229187012 141.1537020206451
74.99339389801025 114.5208978652954
189.0152781009674 144.7317278385162
165.6900029182434 150.7797811031342
77.40327191352844 113.4096701145172
84.54394316673279 117.972501039505
74.04692411422729 110.1157159805298
169.1925911903381 147.9926941394806
314.7334160804749 212.9275259971619
181.499214887619 156.4924638271332
178.8052000999451 157.9490039348602
203.0706269741058 166.7570898532867
175.6406049728394 166.4154829978943
405.6689398288727 276.6426339149475
25.04864907264709 91.27286696434021
360.1689739227295 230.1693830490112
767.0660181045532 520.004478931427
82.36123108863831 110.5795300006866
210.7713310718536 170.9975838661194
351.9259569644928 222.098247051239
266.4375648498535 193.4907519817352
105.7607638835907 122.6291980743408
165.9541530609131 156.9525079727173
48.5159330368042 100.6713201999664
167.9688191413879 170.5890238285065
102.4225759506226 128.0489921569824
189.9892160892487 165.875725030899
392.4566810131073 264.3845150470734
56.54127502441406 101.8435029983521
174.2280180454254 149.9606609344482
200.4715130329132 169.4886441230774
111.2293140888214 123.7302091121674
67.82715201377869 106.0060560703278
313.6858232021332 224.7519619464874
197.1186521053314 171.3904809951782
21.20908284187317 88.06883311271667
65.25346612930298 107.4975600242615
80.02821588516235 118.9921450614929
61.97572588920593 106.0544648170471
42.19134402275085 92.69845986366272
77.18255710601807 111.7636499404907
17.09714603424072 85.81003594398499
100.9066519737244 128.0086100101471
274.2388858795166 224.1555650234222
303.2229719161987 225.2007970809937
85.01036596298218 110.6817889213562
165.96448802948 163.6939241886139
56.22659015655518 107.7469599246979
180.1354689598083 160.8462181091309
224.2875192165375 184.1121628284454
194.3479280471802 166.0513889789581
500.652074098587 290.6807489395142
170.7273700237274 161.0148739814758
84.06134510040283 128.5576868057251
338.4236688613892 242.3048341274261
177.3240900039673 157.4287230968475
100.594743013382 135.5081880092621
42.29348802566528 89.82626795768738
391.578439950943 278.9555220603943
185.330274105072 154.9847369194031
67.96449995040894 114.3078858852386
71.95587515830994 112.5814809799194
175.6360819339752 173.0817210674286
65.15892195701599 105.367537021637
189.3674077987671 169.8789660930634
203.9296059608459 160.2641999721527
94.90276384353638 122.8447358608246
118.779237985611 129.3808841705322
164.3379158973694 171.5567400455475
190.9028239250183 163.9347047805786
200.115473985672 172.7253799438477
179.4092600345612 151.7835199832916
22.84797692298889 89.3786940574646
172.7218809127808 155.7856419086456
18.50569891929626 87.64842510223389
63.86254501342773 99.98585200309753
316.5620710849762 207.7729270458221
58.58162903785706 106.9975271224976
226.1536350250244 178.015233039856
535.4787399768829 280.4690139293671
83.58490610122681 122.8023989200592
24.719801902771 86.21387815475464
20.60768508911133 87.29052901268005
170.1426420211792 153.668025970459
32.30154013633728 90.2836639881134
57.55476093292236 93.32514095306396
171.6082391738892 172.1109519004822
91.64468598365784 117.5423719882965
188.6248309612274 168.8383350372314
36.23288321495056 91.31711602210999
39.17399787902832 95.73704600334167
255.2316751480103 199.5188879966736
175.0075860023499 162.4531722068787
338.5729310512543 218.8392798900604
167.5609209537506 153.5317089557648
17.00478601455688 82.45912098884583
170.6441659927368 185.150367975235
171.0608689785004 170.7441449165344
204.9363341331482 166.7243809700012
232.122241973877 212.0415968894958
220.5482788085938 157.5501580238342
268.8700969219208 202.5341248512268
100.6879839897156 127.8194141387939
75.80769014358521 119.1942398548126
135.2860300540924 132.1061289310455
187.3658230304718 157.1462769508362
202.8853480815887 157.741495847702
200.4496750831604 165.3036329746246
70.43663787841797 99.22383785247803
41.95419096946716 97.07408499717712
102.0925312042236 118.9230198860168
180.8131852149963 161.2194278240204
169.5571727752686 159.9940059185028
177.098461151123 162.3105452060699
179.6922760009766 162.2699348926544
153.846645116806 157.2081201076508
68.51838517189026 105.9740598201752
180.8659060001373 162.321592092514
89.23872303962708 119.486809015274
388.2203838825226 233.7860560417175
125.9716420173645 129.2012839317322
167.3505330085754 149.2010719776154
234.0269780158997 211.1118049621582
171.8326809406281 166.6438879966736
112.3385739326477 126.8441760540009
169.1363899707794 163.0390720367432
166.3320119380951 156.7568738460541
177.9501621723175 170.2460489273071
99.57424902915955 120.6780889034271
74.12707996368408 108.856693983078
52.02775096893311 105.2796928882599
55.56039786338806 106.5868558883667
168.1653368473053 146.3953449726105
185.9025769233704 176.5572521686554
230.5363540649414 192.6928079128265
54.60184001922607 109.1803171634674
46.37753295898438 92.0328848361969
163.8556990623474 163.7220990657806
236.3745999336243 188.6623270511627
103.5799298286438 128.2979409694672
330.1555228233337 231.4655981063843
167.9606850147247 155.6621260643005
102.8691239356995 130.8561799526215
186.8003530502319 169.2849590778351
53.91731405258179 96.52135515213013
49.41613602638245 97.56746697425842
161.1577341556549 149.6896319389343
178.3991539478302 162.6556210517883
286.1366159915924 208.4683799743652
672.0510420799255 413.9633619785309
308.6785790920258 211.4469120502472
202.7129459381104 177.4003298282623
496.7714021205902 293.7936809062958
173.8816227912903 150.5238819122314
228.3978321552277 196.3897337913513
89.83858919143677 123.5485579967499
247.4468860626221 203.9554209709167
251.6177558898926 191.6112899780273
165.8610811233521 164.1780200004578
106.0957798957825 116.6297829151154
227.1436259746552 197.2477900981903
91.24190616607666 113.8536560535431
119.539783000946 144.5864160060883
165.9781358242035 158.3357791900635
29.76931381225586 92.32086300849915
182.6434309482574 173.056743144989
257.7268440723419 193.2295308113098
179.5124750137329 169.5217378139496
187.8439521789551 163.7554230690002
93.25183200836182 126.6975829601288
29.9266369342804 89.51673603057861
235.2546741962433 164.7622961997986
85.22593903541565 125.8302907943726
178.2690668106079 158.5070338249207
248.1033627986908 198.2555828094482
100.6700818538666 127.3377239704132
116.4026129245758 127.9705240726471
192.1010031700134 163.2566261291504
112.6701538562775 125.7906379699707
69.11962580680847 117.3089601993561
166.4853029251099 152.9444551467896
34.3717930316925 95.59549689292908
187.3184540271759 170.277795791626
155.3600370883942 158.4552359580994
369.955864906311 279.9709219932556
187.2215478420258 155.6087241172791
165.4801440238953 162.841915845871
166.6364698410034 159.4855170249939
95.8792929649353 116.078243970871
210.8917489051819 184.8240458965302
125.0335810184479 135.486202955246
126.3768229484558 130.3024339675903
185.7501509189606 166.1174359321594
489.156229019165 307.2284669876099
357.6566710472107 237.662073135376
90.52658200263977 114.0004670619965
123.4348340034485 135.1066780090332
68.3365581035614 106.6560900211334
45.79541707038879 107.5037009716034
177.8174412250519 166.6409559249878
474.9947710037231 318.405622959137
406.7915699481964 252.552020072937
171.1246910095215 163.571172952652
235.1525449752808 200.0471379756927
51.68586397171021 102.6468698978424
217.4866218566895 197.0236608982086
47.59456205368042 99.8110089302063
46.77029490470886 95.01391005516052
188.4260590076447 160.919762134552
178.162957906723 163.5897920131683
142.4050500392914 144.789097070694
172.0488178730011 163.3909709453583
165.9100019931793 154.5964431762695
24.60385799407959 90.12310695648193
246.9252269268036 206.5634548664093
171.4577169418335 165.6894550323486
156.5469419956207 155.8231229782104
256.4993710517883 198.7745251655579
167.8549380302429 146.5445652008057
177.4803318977356 156.8381869792938
218.1460149288177 182.8438057899475
40.04687809944153 96.20141792297363
102.4609968662262 129.4693911075592
500.966089963913 362.603707075119
171.5616989135742 159.7433099746704
70.92884802818298 104.0939679145813
31.0047459602356 92.00177407264709
179.6560809612274 179.5003368854523
230.4473578929901 156.3448588848114
101.9779589176178 121.8568849563599
180.4157140254974 162.4512138366699
165.2240600585938 149.3355259895325
103.7775781154633 119.4772510528564
72.00299215316772 104.939376115799
17.40272212028503 88.97551989555359
75.45216917991638 120.588317155838
30.48143887519836 95.28064203262329
115.6062531471252 145.5109360218048
201.2117569446564 173.3789579868317
217.7834260463715 184.2539761066437
206.4104611873627 182.8099060058594
59.10165500640869 106.8027160167694
154.1372630596161 151.2381720542908
349.7354309558868 267.5846331119537
103.2998769283295 130.0728180408478
99.5341420173645 123.2304949760437
186.6443750858307 166.6995558738708
204.4627380371094 166.2870810031891
187.1268658638 167.1002659797668
167.5666708946228 144.9147679805756
442.9927439689636 285.7277250289917
192.2295820713043 159.4895799160004
162.0623071193695 163.5488739013672
111.4315659999847 119.9814879894257
59.35708808898926 99.76356887817383
335.0436840057373 263.379420042038
99.60917782783508 112.2434661388397
85.40067315101624 114.5331158638
97.65876984596252 124.9145319461823
21.65374398231506 82.12048196792603
62.81603217124939 111.6159329414368
21.04922795295715 90.35259413719177
16.07484102249146 83.5850031375885
272.7267389297485 186.2905380725861
69.68174290657043 108.7360079288483
196.1376929283142 175.8971312046051
129.1963059902191 134.3591279983521
168.7890830039978 157.0046558380127
216.4866449832916 196.6131010055542
193.5283770561218 143.631716966629
193.9259572029114 164.7853970527649
42.8249659538269 95.9174280166626
224.2778759002686 207.5546269416809
179.4055361747742 167.6356370449066
171.8611869812012 155.5411601066589
314.9138569831848 244.4054651260376
103.5855250358582 126.652510881424
36.58182311058044 90.87585091590881
93.59017586708069 121.5084228515625
165.823921918869 159.8262231349945
381.0065670013428 229.8673949241638
33.55185198783875 93.11417007446289
218.4373679161072 186.0208489894867
168.7618861198425 168.2083909511566
65.55818200111389 113.9319779872894
18.41380381584167 94.0067138671875
347.6090040206909 231.2217450141907
254.0025370121002 197.8609580993652
196.1547009944916 173.3214771747589
99.14116501808167 120.1937329769135
164.3467268943787 180.3388509750366
172.6350591182709 151.6107449531555
167.7054879665375 154.7697551250458
101.568158864975 135.2208800315857
104.3506948947906 126.5914199352264
172.266382932663 161.0327579975128
66.73167490959167 101.9857518672943
166.2547869682312 179.021733045578
161.9766421318054 160.7904961109161
182.5718879699707 163.6217169761658
72.21861815452576 116.1873078346252
193.1527588367462 161.9714059829712
178.5106060504913 157.9787821769714
17.46160101890564 87.46957492828369
158.7281160354614 141.1122231483459
182.0411641597748 167.2893218994141
184.5851068496704 179.4075429439545
185.0622110366821 171.5117609500885
100.0759680271149 121.5722739696503
165.59015583992 156.4710829257965
257.7899520397186 214.7752528190613
57.72458410263062 107.8439409732819
436.3050239086151 294.3445580005646
185.0478310585022 167.5405879020691
40.10388803482056 102.0823469161987
21.00323009490967 84.2441029548645
58.32497501373291 100.9811379909515
165.2131810188293 168.3727419376373
106.3863790035248 117.437157869339
172.7023601531982 152.7126920223236
178.5664100646973 146.2241060733795
183.1678819656372 166.2781720161438
185.578360080719 158.9584748744965
31.61661505699158 90.24756193161011
226.5205109119415 178.8308389186859
195.8711640834808 161.9965372085571
81.96325898170471 113.5965440273285
17.52090406417847 84.51587796211243
351.1946442127228 217.1039021015167
164.1586148738861 153.1983091831207
182.2665758132935 150.410031080246
97.11720991134644 114.9261450767517
231.8860440254211 178.7184648513794
68.64212989807129 115.9012861251831
175.4020349979401 167.911584854126
437.1452748775482 265.1239280700684
181.5874660015106 157.0159358978271
172.575453042984 155.0987701416016
65.41734099388123 108.4712588787079
163.9871771335602 153.0987231731415
578.5564169883728 350.3457100391388
153.8048219680786 154.2331612110138
178.9306750297546 155.3333780765533
111.3498959541321 127.7015550136566
225.4633228778839 208.0304200649261
339.7631549835205 242.7110559940338
21.54320502281189 90.71566200256348
253.5590460300446 206.781849861145
338.0333769321442 233.6133849620819
251.1998620033264 227.3476150035858
25.8863251209259 88.65644788742065
42.11305403709412 94.97045803070068
36.6402850151062 93.7090539932251
94.07593202590942 122.8259160518646
73.41046500205994 107.8095188140869
290.8816630840302 209.5530569553375
180.1933360099792 163.608186006546
216.4001100063324 176.7356889247894
103.9594120979309 122.7920730113983
19.48573803901672 85.38288688659668
74.23646998405457 110.0225811004639
200.6939680576324 174.5605020523071
194.6330292224884 168.144143819809
169.4911260604858 163.602607011795
42.54555606842041 97.76469707489014
374.3626058101654 274.6905710697174
146.9312760829926 152.6307950019836
174.9250679016113 168.4414160251617
176.4931709766388 157.9039199352264
181.1099128723145 157.0871489048004
325.0261969566345 250.9821879863739
166.0901699066162 156.4215278625488
15.13935303688049 86.77782106399536
173.7821979522705 149.4028778076172
166.4801259040833 164.1622438430786
116.3033719062805 135.6202630996704
40.2090380191803 101.9635150432587
281.6409959793091 225.3404431343079
269.0337319374084 187.034316778183
181.7092201709747 159.2386639118195
86.95793414115906 125.3313539028168
193.2318711280823 160.0666389465332
188.1853718757629 177.5448739528656
167.0220828056335 153.0233068466187
226.4897520542145 181.9739301204681
174.7140591144562 165.1377148628235
104.7672760486603 125.9750909805298
71.20799088478088 108.856428861618
181.6456279754639 178.3130700588226
184.7157959938049 163.3952510356903
144.0829560756683 134.8551528453827
370.8150179386139 296.1818878650665
73.80458521842957 112.5258741378784
71.08021998405457 109.4261138439178
25.43241095542908 85.17740106582642
164.0509309768677 117.6962401866913
97.242830991745 120.6716310977936
44.42436599731445 90.45715188980103
308.6130211353302 204.9411399364471
171.808032989502 166.2784678936005
108.540235042572 124.2703230381012
173.4576370716095 150.4718060493469
178.3472638130188 164.8050770759583
74.14945507049561 111.7529518604279
171.3836920261383 157.4430999755859
76.68872809410095 106.7926280498505
350.0190739631653 278.4455659389496
160.3532581329346 141.99840092659
173.8959910869598 154.0322458744049
192.969340801239 169.633113861084
547.9491229057312 341.3907158374786
187.3044760227203 160.9167590141296
272.9643201828003 227.2730271816254
92.67445206642151 116.5773320198059
46.42116713523865 90.07804894447327
104.7367539405823 120.8349061012268
376.6744091510773 262.3116679191589
155.9609529972076 160.7961430549622
181.0561800003052 149.614944934845
216.5294308662415 193.3595070838928
157.9600250720978 167.1267750263214
177.7392301559448 146.0939321517944
175.7733528614044 162.6543822288513
37.66746282577515 92.98096203804016
97.60585498809814 124.5604228973389
180.4608559608459 154.3928430080414
200.5503900051117 152.8937931060791
282.2206931114197 252.0528659820557
155.9090847969055 161.6675751209259
274.7860848903656 216.9078109264374
96.19037103652954 121.1279900074005
252.4152209758759 197.7645881175995
99.64852499961853 115.8718030452728
174.8495049476624 141.828822851181
174.9917078018188 163.5039720535278
164.5284740924835 170.8038580417633
87.64919710159302 123.3209271430969
18.59534502029419 88.24740409851074
115.9412770271301 139.2031280994415
17.96622109413147 80.70880484580994
247.7530798912048 206.9927458763123
69.90335607528687 104.1042199134827
180.3263909816742 171.6277191638947
254.9677059650421 166.3518950939178
163.119292974472 162.8791389465332
185.8468918800354 161.4528880119324
175.4950621128082 179.0401141643524
319.912703037262 252.4950709342957
177.0972812175751 171.1041481494904
379.7860248088837 269.584969997406
192.5706880092621 176.4215619564056
182.6758749485016 172.1765561103821
217.7084221839905 170.8578958511353
17.52461409568787 84.39065980911255
95.07326316833496 123.82976603508
163.8159539699554 138.4272501468658
295.3979160785675 228.1781980991364
33.20683193206787 93.8227059841156
50.19939398765564 101.1921000480652
51.42691683769226 106.3663969039917
185.9929149150848 138.474151134491
195.9107961654663 166.2537169456482
21.32043814659119 89.14390301704407
448.8145711421967 305.8797659873962
184.7652940750122 158.8241040706635
115.0058908462524 127.9997329711914
168.7378098964691 150.820424079895
199.2811460494995 197.649484872818
180.2915410995483 166.3777358531952
102.2396421432495 120.0319352149963
18.90092182159424 84.20135188102722
159.6300649642944 161.8536899089813
182.8064479827881 165.338427066803
31.66235995292664 96.36587905883789
184.3513481616974 162.5413899421692
28.18801403045654 89.37336802482605
167.0494501590729 172.4230940341949
22.91797089576721 89.55699396133423
557.5222299098969 313.4767739772797
290.1286189556122 227.3584990501404
201.0314300060272 175.056244134903
95.93942403793335 126.9031858444214
150.52619099617 141.0454030036926
303.2857160568237 223.1042048931122
177.5335719585419 163.3996031284332
25.89057493209839 89.56880497932434
269.2328729629517 206.6874628067017
201.1908640861511 163.2548778057098
202.9858369827271 164.4635870456696
95.02245783805847 122.0004529953003
207.8601520061493 189.0298318862915
37.76145005226135 98.34263300895691
165.3325169086456 155.7232789993286
177.3284540176392 144.261293888092
190.8287301063538 156.7806210517883
186.8635220527649 165.9954690933228
438.2299020290375 307.1243019104004
173.3072910308838 156.4571509361267
22.37054395675659 90.72509002685547
266.0818390846252 209.1333539485931
74.41098189353943 103.2400050163269
38.77200698852539 95.75493097305298
21.81078410148621 81.83246517181396
58.49287104606628 107.0205709934235
197.0072138309479 160.2737469673157
173.959263086319 162.4836540222168
28.6868679523468 85.43777418136597
261.7958469390869 220.2323570251465
177.9628350734711 163.5259649753571
59.74419116973877 109.4653408527374
108.2348959445953 125.8323750495911
67.82237696647644 112.3493320941925
47.40893220901489 95.98509120941162
167.8615801334381 166.0728070735931
164.0655210018158 158.0782959461212
30.10906505584717 94.71567583084106
115.0041229724884 135.9878590106964
178.9896340370178 157.9271459579468
222.902890920639 162.7277121543884
98.34886789321899 128.554239988327
101.2611269950867 119.9961199760437
185.4976260662079 166.9259541034698
172.1794600486755 141.2920010089874
268.6657149791718 215.1085209846497
54.50835704803467 99.70298290252686
183.2852740287781 164.6942942142487
233.4352929592133 194.1944401264191
170.6122930049896 174.6246509552002
181.973160982132 171.3794479370117
164.3688678741455 160.2562899589539
188.8749558925629 175.2490139007568
46.74588394165039 98.69494485855103
168.9057929515839 148.9837498664856
198.3362829685211 170.1107120513916
188.3793039321899 173.8092188835144
87.76201200485229 124.9662539958954
124.6859259605408 154.1689720153809
60.6238899230957 111.0582900047302
198.9153819084167 165.0594730377197
69.57227683067322 116.1565890312195
50.66545987129211 101.8792538642883
283.7991099357605 190.6528379917145
547.9195489883423 367.4802350997925
203.7080039978027 193.1005210876465
37.44153094291687 95.69273519515991
164.4010472297668 140.0068900585175
190.8583688735962 163.3484139442444
72.13313603401184 101.7469980716705
175.1843559741974 183.1954770088196
215.4157519340515 173.7227449417114
108.0522809028625 139.3506498336792
20.73242497444153 88.55524897575378
381.7956669330597 224.3426640033722
203.9362609386444 167.4733428955078
96.95320200920105 121.072417974472
191.183629989624 157.0404870510101
166.656219959259 165.348443031311
110.229336977005 144.4895279407501
178.8029592037201 146.1966688632965
184.6225211620331 171.4251778125763
22.67542791366577 86.54139399528503
176.2482349872589 154.821319103241
166.0541498661041 163.0722370147705
176.8728449344635 171.957218170166
52.76880192756653 107.1252210140228
16.91101288795471 82.24996399879456
153.8765778541565 158.2673299312592
322.8895089626312 237.1049189567566
189.1891767978668 153.3321850299835
176.8628160953522 153.7431969642639
223.8702049255371 187.7860720157623
201.1456129550934 173.9676258563995
181.5131709575653 168.0035400390625
223.8496720790863 180.1512808799744
26.21965193748474 90.28495788574219
159.0915038585663 164.3620498180389
172.2694711685181 164.3620572090149
96.79672598838806 125.8317530155182
107.1089601516724 126.7010951042175
92.87864708900452 128.7951080799103
206.1008260250092 168.7224929332733
106.5608861446381 128.1573457717896
107.6950960159302 127.4149658679962
220.2500050067902 165.2694449424744
30.61092090606689 86.23939394950867
175.1261570453644 192.8705689907074
353.6528921127319 272.5917241573334
172.4104909896851 161.4361979961395
203.117625951767 154.241739988327
221.6907439231873 184.3407189846039
94.99976706504822 125.0504050254822
313.2108759880066 200.3152120113373
165.0904729366302 149.8363690376282
41.85853099822998 98.23198199272156
174.5680611133575 154.8599560260773
25.3127908706665 92.80088520050049
65.84368395805359 104.6492030620575
25.06598496437073 94.32004499435425
36.96626496315002 90.53082203865051
194.2647120952606 168.4198658466339
97.09445810317993 124.8142309188843
178.7109479904175 191.3677170276642
93.57881903648376 123.9846289157867
196.6415598392487 149.8895630836487
102.4337599277496 132.7843101024628
168.1682300567627 149.8796391487122
22.12874698638916 85.04152011871338
40.88207316398621 102.2860050201416
210.6010410785675 175.8850750923157
180.6995258331299 153.0247900485992
171.1076459884644 151.0867459774017
480.2912368774414 283.0185539722443
182.1269328594208 159.8636419773102
198.8243188858032 164.9590141773224
384.2421889305115 273.6755011081696
179.1763091087341 158.0687470436096
91.43381381034851 128.3464090824127
183.1644380092621 151.6504909992218
170.2775869369507 157.9782769680023
18.06238389015198 89.28898501396179
181.6506860256195 164.4940049648285
169.2060248851776 160.3506979942322
162.8980479240417 161.7226259708405
56.37498497962952 109.171334028244
336.8018000125885 225.0976529121399
165.3329281806946 155.1798770427704
190.7676649093628 174.96217918396
187.5485248565674 170.9420111179352
248.310702085495 191.1530721187592
195.3124661445618 157.4539721012115
215.8535041809082 176.3336079120636
178.909157037735 154.8806161880493
127.2571151256561 134.5496988296509
275.7279019355774 183.054899930954
356.312469959259 251.5086739063263
187.3203639984131 158.283704996109
170.087709903717 149.4148302078247
220.2625398635864 156.7712841033936
179.1749098300934 165.9109039306641
89.93219709396362 117.4246819019318
330.6771500110626 226.0449051856995
621.9094281196594 431.8773658275604
40.17522501945496 95.75849199295044
176.4800548553467 152.7011201381683
43.22164106369019 91.72863912582397
213.5966830253601 200.0091359615326
284.4913260936737 190.3712680339813
99.6863420009613 113.6304368972778
178.4541800022125 163.8268048763275
174.4832208156586 159.6589601039886
180.9669849872589 154.7029941082001
44.98979806900024 99.07126212120056
96.65909695625305 121.4561591148376
185.175507068634 151.4526309967041
76.2906539440155 110.6227469444275
59.96461081504822 101.0075030326843
66.85905885696411 105.889456987381
95.32576107978821 129.5301880836487
180.1815040111542 155.3147239685059
173.7841420173645 162.8035559654236
101.9249520301819 116.7591409683228
167.5658981800079 160.6689620018005
287.5625901222229 191.2869880199432
226.8290219306946 190.3141648769379
181.8416700363159 166.178652048111
100.9848301410675 119.1412758827209
188.8027880191803 170.6052730083466
53.30781817436218 100.4147579669952
167.312383890152 165.1831748485565
175.8851699829102 167.1947619915009
27.83368015289307 92.95404005050659
91.86806106567383 111.2771279811859
173.6515579223633 150.7282350063324
299.9757030010223 192.2839548587799
490.7037959098816 318.209743976593
149.4572780132294 150.8438241481781
112.4964377880096 143.3904750347137
162.6818859577179 152.2487812042236
214.007444858551 176.5344409942627
98.50218796730042 119.8592162132263
276.3209331035614 207.8870911598206
170.5299100875854 152.1796650886536
184.0399348735809 165.0074350833893
219.6333069801331 175.7252838611603
280.2393260002136 208.0460209846497
97.59706497192383 133.0386879444122
211.571074962616 186.0849092006683
123.1094288825989 138.5536479949951
94.2672290802002 118.4934020042419
183.5356121063232 176.5694329738617
312.6859178543091 236.5818068981171
183.1832039356232 155.4898958206177
242.4637098312378 185.6452670097351
69.78541684150696 103.7358980178833
97.01781916618347 127.6675961017609
236.6716930866241 213.5050008296967
170.3556308746338 156.6598420143127
178.4690010547638 175.0079641342163
142.2003839015961 140.9110150337219
207.3925800323486 161.3366179466248
236.190701007843 190.3502731323242
212.8062601089478 181.0557219982147
42.9979031085968 97.73024010658264
90.30103015899658 130.2096130847931
176.9693419933319 161.6460938453674
178.6468050479889 151.1944651603699
47.12836194038391 104.334203004837
630.4763209819794 349.3613061904907
187.4182698726654 165.7393789291382
175.7076148986816 156.6589150428772
254.9609270095825 220.6136810779572
161.3257870674133 171.2236950397491
45.62479996681213 90.02527904510498
221.2475619316101 197.1566820144653
153.5475559234619 151.4971308708191
159.5036430358887 148.8591501712799
129.3037121295929 136.0581781864166
164.3867559432983 155.2107548713684
17.05192089080811 85.20673394203186
168.8150401115417 145.8327038288116
160.285945892334 166.7708389759064
167.0116481781006 158.8691380023956
107.2510039806366 129.5848321914673
270.0347580909729 195.2469620704651
165.8705580234528 151.0589718818665
177.9250779151917 159.0138719081879
120.444149017334 144.5493769645691
171.599228143692 184.6789979934692
166.7853980064392 158.9867279529572
181.5979201793671 159.5381050109863
101.1981251239777 123.6472418308258
179.0158681869507 169.5001690387726
102.9709539413452 116.5066401958466
181.0021579265594 144.8613221645355
38.7413330078125 103.1149389743805
268.6204669475555 175.3487610816956
22.20214295387268 84.35512185096741
25.47517585754395 89.58688306808472
378.0106720924377 241.3680150508881
64.28245615959167 102.5940990447998
255.9033191204071 196.3020031452179
94.76674103736877 129.7639808654785
182.6963319778442 173.1200399398804
41.57353591918945 98.52760696411133
30.34777498245239 91.31279301643372
185.7509050369263 158.9604268074036
205.5355010032654 188.1028480529785
73.51150298118591 109.8566558361053
275.4292721748352 189.6217288970947
182.4529659748077 162.1642220020294
36.17792105674744 97.92400002479553
186.6029291152954 166.2369990348816
175.1571907997131 151.588702917099
181.0181879997253 162.0306329727173
324.9789469242096 233.1483528614044
16.00240302085876 88.04149389266968
154.3997309207916 169.8899621963501
195.753448009491 180.4219110012054
296.3697900772095 245.4385030269623
166.5326030254364 158.7644560337067
246.4112219810486 221.293112039566
259.2599980831146 199.0702610015869
71.01311278343201 113.9557001590729
23.83692288398743 90.97809100151062
241.1406219005585 195.9380469322205
201.5040888786316 186.5582239627838
91.79836106300354 129.90656208992
98.70452904701233 127.9886119365692
195.5769259929657 157.3470330238342
218.6143560409546 176.3521990776062
397.0314540863037 241.6801059246063
248.5143620967865 195.2055840492249
85.72028112411499 113.3095910549164
159.5473020076752 142.3501200675964
186.8699271678925 165.8907618522644
57.60936617851257 107.2210121154785
62.02923893928528 112.5226888656616
169.4719049930573 160.9603750705719
36.55905318260193 94.99147009849548
19.34121108055115 84.93297505378723
193.9630000591278 167.5101459026337
396.4281089305878 290.3512179851532
55.64323687553406 102.6023139953613
52.64702796936035 107.7002809047699
224.4399139881134 159.169163942337
45.70362401008606 85.84136009216309
168.2892968654633 165.9240460395813
151.0238099098206 167.0803318023682
230.7249851226807 185.0375299453735
93.51897001266479 123.8383009433746
76.91768312454224 114.0194530487061
96.9674379825592 119.4862811565399
166.5420548915863 172.1610491275787
72.45428490638733 117.8053071498871
61.41932201385498 113.4047181606293
102.7326278686523 122.2887070178986
185.4764711856842 164.6638150215149
31.46934390068054 85.93955898284912
170.3946769237518 172.2318189144135
90.87513709068298 122.4698920249939
44.76452398300171 101.1793038845062
87.69882297515869 123.0683720111847
279.669527053833 194.6439888477325
189.0370819568634 171.9452309608459
373.3866889476776 236.4749479293823
63.95047092437744 105.7126178741455
162.1795241832733 162.0171449184418
161.5004069805145 157.0652530193329
234.4133870601654 187.3821520805359
528.8959200382233 374.2330470085144
171.5985770225525 152.6986100673676
253.5988121032715 177.3606600761414
195.002888917923 175.2206830978394
96.13966393470764 118.1554741859436
116.4276390075684 128.0815539360046
102.453330039978 131.8360788822174
186.8348650932312 150.8263719081879
375.841502904892 270.6334848403931
185.8465781211853 161.8102679252625
178.022588968277 159.1445851325989
176.4010801315308 169.2296919822693
177.9276669025421 160.4619998931885
61.28739500045776 108.0601301193237
339.8425800800323 206.2923250198364
62.56849598884583 117.8829588890076
167.37158203125 155.3028140068054
186.9852318763733 169.1581418514252
27.555251121521 85.64498901367188
177.6329028606415 156.0852520465851
181.949061870575 148.2782001495361
92.47707104682922 119.4654920101166
82.3151650428772 118.3374907970428
175.4117939472198 151.6538069248199
170.7872409820557 160.0648069381714
14.97346496582031 88.73671102523804
200.7456769943237 178.682657957077
203.0032670497894 166.8226139545441
94.96642112731934 121.8024690151215
20.81052088737488 81.98752999305725
171.4085550308228 151.0712010860443
290.6437401771545 196.2692821025848
46.77310490608215 97.24432587623596
173.3762919902802 162.9593379497528
119.8889849185944 142.972503900528
321.6571800708771 232.4052219390869
52.05769681930542 103.1833581924438
183.2538208961487 153.0065100193024
71.38779711723328 108.5719227790833
176.6195731163025 162.5611999034882
181.1616139411926 165.3327348232269
271.5247690677643 196.8985941410065
412.7327001094818 235.3250439167023
171.8823318481445 170.1227829456329
42.21665906906128 96.937824010849
173.2519059181213 161.9009912014008
172.522628068924 173.7917711734772
53.3766450881958 103.8752160072327
400.047905921936 229.1998999118805
143.7251420021057 158.6855211257935
194.6336050033569 156.3353509902954
159.0011460781097 158.1617920398712
94.83764314651489 120.1051290035248
92.80155897140503 123.4076600074768
174.8197519779205 153.7549431324005
27.94974088668823 89.93276405334473
169.2574038505554 152.4244980812073
92.29553484916687 129.7759280204773
163.1232461929321 163.2400290966034
170.1802840232849 151.5693249702454
172.0323059558868 154.2567009925842
174.1517279148102 162.7680640220642
110.8502390384674 125.7520179748535
64.65083503723145 111.5083320140839
104.4141330718994 123.8244459629059
176.1896920204163 161.3771607875824
239.5251500606537 186.774393081665
184.2513320446014 149.9064350128174
362.4261820316315 257.1240499019623
209.9625368118286 169.3944091796875
105.1176462173462 126.2448718547821
196.9157500267029 157.595468044281
99.79867219924927 132.8759078979492
33.72908902168274 91.570561170578
179.713173866272 126.6968739032745
113.5448839664459 126.7941098213196
403.4631929397583 280.3096420764923
62.70555996894836 106.5702719688416
185.1440811157227 159.4259948730469
178.0376870632172 153.7648010253906
90.71742606163025 123.0335168838501
261.9376430511475 210.4523138999939
203.9165570735931 158.6862480640411
16.53382182121277 81.92778515815735
50.18514013290405 94.43020796775818
169.6320428848267 148.5029189586639
119.9269499778748 125.3130159378052
104.0121450424194 120.8152451515198
67.79249501228333 117.3966681957245
54.18387413024902 105.1819610595703
407.0304269790649 289.8079309463501
333.1493599414825 221.1968321800232
94.42368006706238 122.2784900665283
219.8091850280762 174.6052567958832
97.36226987838745 116.632257938385
600.5057330131531 334.7481408119202
39.03818702697754 99.35425186157227
203.4514231681824 178.879063129425
186.861387014389 178.9469680786133
64.23459005355835 106.7788288593292
180.1413478851318 171.1290678977966
179.2162489891052 156.1673119068146
174.5585248470306 175.1948599815369
154.2056999206543 167.9013738632202
186.1333730220795 156.8289849758148
157.4064471721649 160.5260980129242
97.66103410720825 124.1950960159302
181.8879690170288 154.0081839561462
219.7626411914825 183.2839150428772
49.28693795204163 94.8292760848999
153.7609920501709 152.5622510910034
130.9048779010773 149.7484040260315
85.02345585823059 113.1153080463409
154.3179428577423 152.866828918457
44.02756595611572 97.50148296356201
45.15563201904297 99.74476504325867
161.7255430221558 162.0392789840698
153.2748789787292 152.9356050491333
179.620491027832 150.9493520259857
220.4994130134583 173.8542520999908
153.3179569244385 144.3203530311584
590.7326030731201 331.2056429386139
168.8617179393768 156.107274055481
58.25925898551941 105.8752269744873
177.6774199008942 171.62082695961
205.7965500354767 152.6577742099762
97.48266196250916 129.4980180263519
28.90948486328125 90.82964205741882
323.2393229007721 237.5566079616547
35.693354845047 94.37219500541687
203.7504739761353 170.0138020515442
161.4340980052948 168.3736290931702
264.4777519702911 198.7969200611115
86.44012117385864 110.0000939369202
102.1544959545135 126.1970551013947
48.24828004837036 105.3238899707794
252.2850549221039 199.8494191169739
50.52761507034302 101.1227650642395
160.6408851146698 142.64950299263
172.6018209457397 163.1257371902466
211.441456079483 201.6804938316345
191.6752350330353 161.6083631515503
45.7787458896637 90.39311599731445
89.68307399749756 108.9068219661713
49.48234391212463 97.71585011482239
31.39819383621216 92.76425099372864
157.6322491168976 162.5556049346924
613.4973201751709 385.6600790023804
183.8972718715668 166.461404800415
23.53491282463074 92.23451614379883
44.58401489257812 101.3993248939514
366.8514039516449 244.3994629383087
90.90727281570435 123.0705289840698
171.7286691665649 138.0244481563568
55.050213098526 97.62535309791565
34.8347179889679 88.87793111801147
168.4246211051941 179.9273419380188
97.18490695953369 127.9677951335907
189.5123391151428 155.0310158729553
175.2074949741364 149.7029101848602
229.9686770439148 190.5175650119781
351.742583990097 251.9522860050201
230.7661519050598 168.0385239124298
216.3580210208893 160.5849280357361
119.0240631103516 118.8198990821838
202.548378944397 194.3681240081787
28.9676308631897 92.727952003479
267.3486261367798 203.7269821166992
222.0369169712067 188.5944299697876
22.90218997001648 84.26180005073547
64.47982096672058 105.457258939743
195.6069221496582 166.0031688213348
15.96037602424622 81.74527192115784
164.1635589599609 169.5162761211395
159.9593639373779 171.738795042038
168.8728148937225 150.8335700035095
369.3894071578979 236.6732568740845
54.51208186149597 104.4599530696869
179.8038830757141 176.5129909515381
63.12322402000427 111.2988820075989
47.79619002342224 98.99172186851501
54.5617139339447 98.96258902549744
167.6365020275116 167.6210079193115
128.6596210002899 134.4508759975433
127.5626509189606 146.7771739959717
173.3646340370178 162.7834208011627
95.80474591255188 121.9699659347534
351.8870701789856 224.940092086792
487.5853610038757 266.2528340816498
166.9895389080048 153.1765160560608
29.7581889629364 93.7977249622345
316.0890510082245 234.0718898773193
167.7695460319519 154.5210881233215
172.2121231555939 158.2352900505066
81.88553380966187 115.1742269992828
163.296352148056 143.4828360080719
186.8282451629639 163.1134190559387
25.78115487098694 88.06330990791321
21.4788920879364 89.75632190704346
722.9877789020538 386.744973897934
101.4981620311737 129.0701389312744
336.6547961235046 249.8535389900208
175.8947539329529 143.1795871257782
176.1472680568695 153.5401389598846
26.23520588874817 91.24137115478516
35.25911998748779 96.72315692901611
345.827348947525 262.5767478942871
184.7459149360657 157.9524128437042
104.6548879146576 113.1473710536957
304.6882719993591 208.9399809837341
171.5723688602448 173.5676369667053
193.6698298454285 179.5325520038605
81.42705512046814 115.4412350654602
93.20222997665405 113.8986649513245
343.3793179988861 245.1048309803009
211.1692280769348 165.5257849693298
22.51692986488342 82.22711396217346
29.96415400505066 88.68450498580933
208.4945619106293 188.7468140125275
176.7897779941559 168.7402930259705
182.1262419223785 154.964507818222
194.0102338790894 173.6411681175232
36.54462909698486 92.88568592071533
76.15907216072083 108.368241071701
214.4615428447723 182.3399000167847
151.4909918308258 165.6198070049286
179.2170460224152 159.390566110611
168.3567130565643 153.1671941280365
136.342521905899 134.2665159702301
170.37584400177 161.9537420272827
170.9978251457214 168.9406700134277
140.3175249099731 144.8588349819183
96.78002309799194 113.297532081604
172.3957159519196 150.7460329532623
187.5973470211029 156.5879781246185
106.5158908367157 122.554438829422
24.11421990394592 85.4391028881073
67.76228094100952 99.70985102653503
165.5838069915771 159.1485259532928
121.0653300285339 135.429220199585
81.16195511817932 117.1010899543762
172.7093620300293 155.603520154953
153.8105289936066 171.6076149940491
235.9851579666138 171.3185520172119
107.0807609558105 118.9225678443909
52.99332213401794 103.5917501449585
127.1272768974304 132.928918838501
188.0913841724396 158.8580629825592
251.3623540401459 192.1929471492767
174.3271479606628 144.9609019756317
260.1740000247955 205.5209810733795
229.8677878379822 195.134003162384
19.16325998306274 85.27979707717896
156.7850987911224 171.0774259567261
184.0598130226135 152.6955587863922
27.62256097793579 86.46945881843567
254.9015181064606 209.1800110340118
173.6228020191193 138.3917810916901
41.36108994483948 100.727019071579
244.3419299125671 198.4343299865723
159.8491790294647 161.0679869651794
109.328469991684 120.9236178398132
237.089292049408 177.1583480834961
304.3020610809326 232.0811967849731
470.6526730060577 275.3808650970459
182.5606570243835 169.5198879241943
502.8724060058594 308.8322229385376
195.2222080230713 155.2730901241302
93.71050596237183 133.886696100235
196.0380489826202 162.3649652004242
169.9401760101318 144.6946611404419
32.41893196105957 89.87703990936279
168.7732839584351 148.8245911598206
189.8219909667969 153.220253944397
174.8193159103394 169.6575980186462
311.3441069126129 237.955904006958
119.3332169055939 137.6113331317902
38.33459877967834 94.98134016990662
65.78709506988525 112.4868230819702
175.7651309967041 169.4176740646362
181.1229619979858 166.5745899677277
202.3875198364258 167.684424161911
204.679398059845 185.4855408668518
154.0622498989105 144.69100689888
183.5738871097565 167.900533914566
145.7346208095551 148.0760040283203
176.8868279457092 159.1225290298462
184.6057441234589 154.4038798809052
217.3842191696167 182.559680223465
159.806300163269 161.1230280399323
39.66499805450439 93.99404096603394
355.2623438835144 236.8001699447632
39.49281978607178 94.56468391418457
99.25443601608276 142.8226900100708
168.4400668144226 150.6971600055695
66.06271600723267 110.555967092514
171.0440762042999 156.3485550880432
377.825767993927 217.0546598434448
154.1577708721161 147.9266409873962
98.60205698013306 128.8671000003815
238.1417651176453 185.6785600185394
219.3528938293457 201.5156791210175
184.4623970985413 159.9236731529236
142.5162980556488 158.8296411037445
87.57420182228088 126.7305541038513
168.9524490833282 166.7558801174164
246.8333678245544 173.9474160671234
228.8587520122528 177.0228381156921
163.8586330413818 172.3089151382446
274.8612768650055 219.1286749839783
252.0465519428253 188.1965179443359
52.46758198738098 103.8006529808044
169.0071310997009 163.2587461471558
191.8603200912476 165.6096470355988
201.8170509338379 170.8338088989258
98.39871692657471 117.053375005722
249.0562791824341 209.6777818202972
197.4225239753723 165.8892018795013
184.3775379657745 161.7465209960938
25.22797608375549 90.12449598312378
102.1609671115875 126.1438028812408
24.07964301109314 86.84015297889709
121.0744349956512 135.3986711502075
92.05518198013306 122.2277131080627
205.4288799762726 169.4711010456085
101.4069859981537 128.5805151462555
175.1990749835968 169.2130169868469
146.7104849815369 145.7243590354919
141.2445449829102 145.7639570236206
329.4355549812317 273.9850161075592
483.3039989471436 300.9111921787262
51.72849893569946 100.9842159748077
339.6867070198059 257.4289970397949
65.67762494087219 105.237016916275
35.33999800682068 95.2639491558075
175.7829570770264 165.0163049697876
112.4300320148468 142.3425619602203
246.6329770088196 179.8221778869629
99.84237194061279 131.7475099563599
183.1236600875854 158.9694938659668
241.212749004364 226.6855690479279
386.0210871696472 261.532683134079
175.9252378940582 174.800518989563
327.3405311107635 246.3084490299225
143.8785610198975 152.7883059978485
180.4152641296387 161.7112460136414
173.3500599861145 169.5366258621216
173.3505890369415 153.9563581943512
200.9078290462494 172.3136940002441
371.8032579421997 228.2166850566864
78.86907005310059 116.8127729892731
159.3369388580322 165.6708590984344
59.58687114715576 114.0676560401917
58.32217311859131 107.139979839325
110.9858119487762 121.2052049636841
86.4593780040741 122.8827610015869
32.29749703407288 95.87054085731506
732.9225611686707 416.2154920101166
250.182168006897 182.9776721000671
85.35122394561768 115.6594140529633
438.2801690101624 264.671560049057
44.04280614852905 97.8468120098114
32.63024497032166 89.58917093276978
356.747200012207 216.7915170192719
184.377368927002 187.0430030822754
335.408716917038 231.2965869903564
467.5454978942871 338.1134638786316
108.7305920124054 132.0231339931488
242.0912971496582 196.7544798851013
184.2787458896637 156.3886070251465
157.9735469818115 165.2927980422974
25.034588098526 88.64471793174744
112.8601999282837 142.3428089618683
90.63379597663879 113.7487888336182
25.28398203849792 88.09521794319153
49.07168483734131 107.1329040527344
22.28323602676392 85.96012282371521
192.9415149688721 147.2652759552002
177.9943940639496 161.6476969718933
195.4278709888458 181.8722670078278
180.3558399677277 169.317164182663
52.35302186012268 105.9765570163727
53.33437204360962 107.099536895752
216.702045917511 195.667671918869
296.3037149906158 231.94158411026
179.4814529418945 174.0082948207855
191.3725161552429 158.146222114563
176.5023448467255 160.064649105072
176.0681731700897 148.1386778354645
212.7084250450134 174.222207069397
183.6842820644379 164.5620119571686
403.8509240150452 259.1624279022217
699.4161329269409 411.6715829372406
140.9588298797607 139.5107660293579
171.1499130725861 161.0062370300293
165.8470411300659 159.9046239852905
157.9958329200745 139.7361199855804
188.1574928760529 165.2986130714417
179.8995180130005 158.6083011627197
206.4481799602509 169.1294448375702
189.9199039936066 170.6750299930573
62.45560693740845 106.6088571548462
178.1514089107513 160.1543378829956
173.8917729854584 156.7168958187103
195.2207598686218 154.6214880943298
163.2180428504944 143.0523760318756
175.4023258686066 153.062304019928
115.9947979450226 135.1298201084137
173.9892690181732 161.6167488098145
106.8194909095764 126.5036129951477
175.4172031879425 170.766007900238
568.2564291954041 367.8982648849487
24.46713805198669 96.39633989334106
385.4041149616241 266.2616829872131
276.204253911972 199.3926610946655
53.16446089744568 96.82920980453491
194.5592939853668 190.1952419281006
293.9218411445618 209.1915860176086
92.1641800403595 124.3018870353699
178.4987151622772 148.0363428592682
197.5721840858459 184.3860528469086
166.3563098907471 147.3896429538727
186.4171679019928 167.6099112033844
184.7316119670868 196.7774791717529
464.4852650165558 268.5154039859772
44.26358795166016 101.8371138572693
174.7011148929596 170.1025998592377
18.81581401824951 82.03744292259216
176.2132987976074 176.4700639247894
116.0340099334717 123.0386209487915
91.89068007469177 118.9615337848663
25.58844709396362 87.82398104667664
187.1564421653748 162.8278610706329
161.6866710186005 154.7987499237061
207.1475129127502 179.1093261241913
256.8894710540771 186.6700661182404
109.3777849674225 123.6718950271606
174.8902740478516 172.2783861160278
48.27670121192932 96.90073180198669
70.64014983177185 115.7308080196381
61.24718809127808 103.7367558479309
269.2396030426025 194.2112288475037
16.84630393981934 85.45211696624756
199.5021960735321 149.2778058052063
160.0131618976593 159.6505839824677
164.1881611347198 150.2520530223846
73.87353515625 114.9771239757538
171.1739089488983 156.5139088630676
171.0113549232483 150.7957448959351
194.5843479633331 169.8020749092102
74.39684009552002 106.4416799545288
194.5491180419922 169.0539121627808
125.5860350131989 135.1531608104706
18.88973712921143 93.272292137146
65.96296310424805 109.3800098896027
94.11799621582031 121.3760650157928
109.426246881485 124.372349023819
46.79612898826599 101.5709609985352
159.1716780662537 151.4903738498688
37.40395212173462 86.86538910865784
169.866231918335 153.1346061229706
77.13344717025757 112.2330510616302
187.2253379821777 165.7011058330536
67.30802297592163 106.4385731220245
71.10069894790649 114.150337934494
301.7369990348816 205.7839760780334
204.6549680233002 166.8397309780121
221.684485912323 196.1705420017242
192.8878598213196 137.889212846756
548.4583029747009 315.4042439460754
36.21489000320435 93.2296769618988
183.0730679035187 188.5060789585114
95.54132390022278 118.4062650203705
46.92530703544617 101.9119591712952
20.44327306747437 83.68292593955994
171.1275000572205 162.4150841236115
174.8353579044342 155.4175219535828
181.0043039321899 179.3474099636078
101.589515209198 124.953929901123
249.991327047348 199.9082169532776
182.2396509647369 170.9266130924225
497.7472879886627 324.7336790561676
41.58808708190918 91.5930061340332
256.9525182247162 215.060576915741
59.95176315307617 101.2271811962128
183.0967378616333 171.9950749874115
197.1871421337128 171.2048690319061
324.7243940830231 251.260509967804
171.8943200111389 160.6505010128021
47.44793605804443 102.045343875885
67.35117602348328 96.63687205314636
89.27347302436829 121.2687659263611
17.42516708374023 84.8532829284668
175.7302269935608 158.8655319213867
170.449777841568 145.8708460330963
196.6420669555664 180.7686100006104
185.2304170131683 179.7549879550934
349.2054798603058 237.6432571411133
29.16538381576538 85.75377488136292
156.4006450176239 174.9303870201111
20.79835391044617 85.6384220123291
76.77844309806824 116.4066591262817
153.418937921524 167.6234269142151
130.222069978714 130.6871359348297
196.4858350753784 167.7507131099701
193.3164918422699 180.6848409175873
491.454742193222 304.3362519741058
185.1680378913879 152.9363899230957
188.0236251354218 165.6886918544769
228.7237439155579 193.9117901325226
193.1518511772156 155.9363679885864
96.36889505386353 131.0614731311798
94.66518211364746 130.2993340492249
180.4253280162811 157.5333251953125
131.7413609027863 150.4802830219269
364.1948571205139 246.7557859420776
123.0628750324249 143.3653249740601
37.68367910385132 95.44609880447388
272.642881155014 197.1245868206024
91.74308085441589 117.4962549209595
166.9062209129333 164.4285299777985
196.3430831432343 156.7234230041504
192.4340870380402 155.6520261764526
205.7160661220551 188.1721260547638
177.0891051292419 139.8303039073944
152.3564870357513 150.9722909927368
18.18583798408508 84.75087809562683
193.3171031475067 154.3557169437408
328.3933489322662 238.6437420845032
236.0523598194122 192.7811088562012
366.3811829090118 249.0139660835266
51.89783501625061 100.8392298221588
181.0990459918976 181.69264793396
71.41052484512329 111.3652279376984
55.19888401031494 95.12905502319336
211.4770760536194 203.8693149089813
194.4579589366913 176.565447807312
99.32795000076294 126.1681790351868
93.12240099906921 119.7709209918976
174.4690961837769 157.7595582008362
382.4344139099121 223.5489540100098
86.44644689559937 118.2824230194092
351.2143909931183 263.2362949848175
93.0839729309082 118.4434049129486
21.60021781921387 86.65036487579346
178.8433980941772 162.2500681877136
188.6448340415955 155.6383581161499
359.9390151500702 231.7732310295105
255.4623501300812 202.4733128547668
188.2692279815674 153.0586729049683
176.1296370029449 169.8030319213867
178.45055103302 166.3249180316925
19.55397605895996 89.11417889595032
220.6137330532074 191.4245591163635
371.181468963623 274.5083529949188
225.863862991333 209.7381098270416
160.5295450687408 162.7758738994598
490.4771900177002 300.4408020973206
14.65678215026855 82.48075199127197
60.19588589668274 102.6622970104218
193.2570788860321 178.0874450206757
170.7419221401215 169.2046589851379
204.3779928684235 185.6859929561615


==> exp/exp4/youtube-kemeny-error.txt <==
8.74459906927011e-06 8.896844145931467e-05 8.74459906927011e-06 8.896844145931467e-05
0.08427812432316335 8.219527208698441e-05
0.07560863379648702 0.0002290612067424129
0.1173578203613698 4.488298223952419e-05
1.212173995452246 0.0001937628938696916
0.8171586736050471 0.0005955044365206801
0.00952210196031834 0.0005445765950604914
0.08426536082033433 0.0001078018090278751
0.007046261639175826 8.487130465642284e-06
0.06942276577112849 0.0001760159846060205
0.1376572426497385 0.0002699787926928846
0.2903022698726129 0.0001664944112799905
0.001647288707833873 0.000198255839961384
0.06839037810198603 7.084711148137905e-05
0.6710959806634272 0.0001838396219088986
0.01329955747719312 0.0002232582281929858
0.01385944902433383 1.756058116363048e-05
0.1394110272894019 0.0005876808564223088
0.1315058709927678 0.0002577876140820981
0.3560557142276337 1.558536522021296e-05
0.6174271533988552 0.0001483025536658699
0.5825410724615244 4.70733786144172e-05
1.094054304661773 9.188003063658731e-05
0.670781601215459 0.0001635585323547056
0.4802526609773793 0.0005721227197333656
0.2578981789671126 3.858754525840308e-05
0.1773196336123978 2.054342941499954e-05
0.4028535225970379 4.279932094346239e-05
0.7508019705586394 5.113580291616229e-05
0.02531078597435204 1.533044504028165e-05
0.1738152763993477 0.0002430297935245606
0.2683061535255863 0.0003284846216350029
0.1757283664732129 8.930390833881606e-05
0.01489110146393021 0.0002348626131770248
0.4338019786919985 8.137068860294128e-05
0.1308771585405458 6.089627169088107e-06
0.3591211459498616 0.000386286734624686
0.3431389312813347 0.0001580271536622009
0.2927210724854383 0.0001343356436520554
0.6102218069672979 2.987297067598446e-05
0.04283430636973132 0.00021307365069823
0.3279506562317674 0.0003850145857998863
0.4884900962807909 0.000254779087170046
0.5704998135420971 0.0002727356966866012
0.6862245164635578 2.768451607255814e-05
0.1268106381239616 3.272617774151095e-05
0.1166057945259287 1.594469809189859e-05
0.004027611882121542 0.0001799313122184868
0.03723421111138448 0.0003996685245474959
1.524871289660432 0.0004283484149891781
0.1118121345150416 0.0004547386922837303
0.4415440027952222 7.046501959443089e-05
1.008742571349463 5.699810432122135e-05
0.3465189524832432 0.0003885981275343636
0.02687745184509017 0.0003284751068093894
0.01980218077468794 9.924312686573034e-05
0.8181240047741045 0.0002739082423869003
0.1380131825150838 0.0001923925162120936
0.05677790049363098 0.000115152202089656
0.2476075496156095 0.0001706128290676309
2.405265169121533 0.0003335953915234156
0.09423900037401323 0.0002098225598333352
0.1077405904539394 0.0008661907910719484
0.04328442073651387 2.493564324185583e-06
0.7730687930164843 6.296704766988606e-05
0.01922232161506938 3.687753412156524e-05
0.08357826316300478 5.648305659932095e-06
0.3241073492252584 0.0003364739202503695
0.123920059946001 0.0001055649698230972
0.1664467318066166 0.0002051105858200373
0.04554162430901227 0.0004364247002054533
0.0930296299905549 0.0002649464059798013
0.06746420872831878 0.0001648147511271962
0.4511708843036841 0.000540368706738422
0.530193692066351 6.84126244376127e-05
1.680539295799588 0.0002258815501403586
0.7677451326681451 8.88828044473327e-05
0.7454973203145331 0.0001387715188494448
0.1409579103558715 0.0001177119343226584
0.02679728902687187 0.0001127529000466368
0.2768778902938149 0.0004961832145624664
0.2185069680180182 0.0001030193840442603
0.1767025252481876 8.364125835807954e-05
0.1112519612689771 0.0003585502540522406
0.8577940582284082 3.833504170019994e-05
0.1348292453229886 0.0004267774232235586
0.5543336294769247 0.0002006010962236886
0.5834578043877153 2.328355162340749e-05
0.043275113528398 0.0002982221569853241
1.832613356588434 0.0002034494182919353
0.2531000334860575 4.022737816092828e-05
0.2177237571968685 5.220677516448705e-05
0.0112875248847173 0.0004596354982241064
0.08053591180313012 4.098879225465489e-05
0.06053052918959111 0.0004306789965161601
1.789299627623409 0.0001525093176978161
0.5386508551397831 0.0001973511362177369
0.3186813861062331 0.000121380886841409
0.01091272552662487 0.000313457313505441
0.5393910293850079 0.0002297784901501606
0.1091740600885026 4.506992772808158e-06
0.05188633853849861 0.000331724204847
1.096683320230476 3.061391627835011e-05
0.01022396932822784 0.0001888251741104385
0.1300130724694455 7.053028000660603e-05
0.01613810776676201 0.0002715532424065097
0.2668895941705551 0.0003915970571811246
0.0239209399594542 9.644859256388259e-05
0.3450081184622916 0.000246074954305955
0.001843030750415258 0.0002483140835744283
0.5743749324742343 0.0002639646398846078
0.6050989294044208 5.401602822738711e-05
0.9760629322230664 0.0002235523296141697
0.1520234374510647 0.0001846934448002574
0.2199609524126339 0.00034591998166247
0.04283275041883249 9.441326118624519e-05
0.4876518743312051 6.464424661310194e-05
0.01655162836614436 0.0001467477516462031
0.07608971087028026 0.0007650905305042512
2.102436544351945 0.0002044887207237409
0.3703041664378261 0.000494399077457314
0.09907867122764913 7.55266479446006e-06
0.4893817668603841 9.374711111559395e-05
0.09869523804506893 0.0002893067171218227
0.286952680480428 9.004255228143126e-05
0.09359817088293271 2.890697592366597e-05
0.3564403874654594 0.0001530851723927131
0.2505779339718848 0.0001768651556436405
1.240183684487054 3.77943381244963e-05
0.5543301381374137 0.0002351159144846332
0.4740032611400977 2.060044506491859e-05
0.08348481164412408 1.509230569870646e-05
0.1858860014951126 0.001014414446653852
0.07307322605760568 0.0003038327974483726
0.521346475470675 0.0003164840718315068
0.1646012030585375 0.0001204961284355227
0.5607799934655984 0.0004469538962597676
0.2610890466950752 0.000181909089169613
0.8633742851906739 9.444927843580609e-05
0.6670739786807602 1.023632984860723e-05
0.1936804149780027 0.0003655235955496528
0.1105827313994266 0.0009426889738885205
1.107455764311001 7.186043170298491e-06
0.6873693918273945 0.00011859233739105
0.3760877132905904 0.0001538580331399872
0.2648682942661407 0.0001402299847394214
0.6855375075718037 3.348358923279271e-05
0.06820202012589124 0.0001795334752439052
0.4632395494709248 0.0001830705155857986
0.2329793118732957 2.907534070156903e-05
0.02444105744395477 3.871644808413228e-05
0.4814480506005746 2.520929121105293e-05
1.970879815495702 0.0001928360452652487
1.076971109397174 0.0001643402867805931
0.6397673425002605 0.0002044383797779916
0.0851756287177967 0.0003281504604788681
0.05175317407335955 0.0002644066782656447
1.03598896187722 0.0005269967922196859
0.182865650027048 0.0002468394833454413
0.4402050643019968 0.0004869792803707069
0.003665300027385314 0.0004423423180634154
0.04381204197602975 0.0001618696701434739
0.6047100385707527 4.059411777383898e-05
0.05764131075541098 0.0001810624757939176
0.2394145139056654 0.0005503390857474461
0.1814423482181277 9.596138167189991e-05
0.431802735673934 0.0002645847991515047
0.7148433492998809 0.0004688392383181938
0.2501893851054484 0.0002798914825532164
0.1243066197030478 0.0004448612829029991
0.1190772714911186 0.0005264091639549803
0.5719904429991935 0.0002734044825452843
2.296166218072575 0.0001502916714653158
0.09967239230707556 2.174000606247789e-05
0.04793675951574304 0.0002277074970005385
0.1567456767578392 0.0001149243967749722
0.5423614389647867 0.0001625797970878585
0.3714152383409558 0.0003237566583303212
0.3416104313791769 0.000105848310461065
0.6886245564743553 0.0003047009341060553
0.3832325543202126 0.0001726588031755081
0.001371153443193976 1.018043274220541e-05
0.338044066534066 0.0002104760424972207
0.05998742010831355 5.020919543057554e-05
0.7221049412156714 5.147694593610742e-05
0.2475003176654339 0.0001220704690315766
0.1855804789984086 7.716890524564875e-05
1.198015585639458 1.899328689993342e-05
0.1299964984576856 0.0003578289194792795
0.007453177419640432 0.0003545691827477879
0.9951504715169156 7.131809845245387e-05
0.004224786913302691 0.0001008248250514475
0.2406321305507449 3.666750539968869e-05
0.3384670173038618 0.0004315407749587072
0.8526045003294082 0.0007851844545942412
0.04796415436465051 0.0001778516721678655
0.1136037236320068 8.984302399053323e-05
0.8690866482907066 6.966544765745969e-05
0.1824044754460546 0.0003059522958202147
0.1020055402538732 0.0002384176614838441
0.3084515276053091 0.0002595285467485295
0.3041292384983312 0.0001718124054938686
0.1932389010870605 0.000166358646564536
0.1261561779649873 0.0004246397118661214
0.56176506996844 0.0002344149102477509
0.0001656277653889089 0.0004664054461645616
0.3996581148300554 9.913327887623814e-05
0.9896007276594566 0.0001065649157113142
0.8450095278346346 5.756849878828862e-05
0.3010709742633421 0.0003168156886748817
0.0174381727110502 9.241623508172271e-05
0.09840259631403803 0.0002154388545224928
0.2116418618821732 7.623294092172516e-05
0.1224741117812989 2.839054381777319e-05
0.4237298493022502 0.0001746274558202207
0.09616825979841265 6.888635002162101e-05
0.2660339579638094 0.0003548456400900724
0.006654507253994618 0.0003138151887504147
0.3291150489512277 2.117654011272302e-05
0.1282258581073406 0.0001585721314097813
0.01631069535409002 0.0005547373716081937
0.1559451371713357 9.52184957173021e-05
0.01966444207380819 0.0001327724604672965
0.5346522469894345 5.006038963352517e-05
0.07393930123809367 3.034180681524728e-06
0.0817453986013522 0.000144334321836867
0.3798965784975615 0.0001529844652368495
0.08838553832102838 6.612806101663558e-05
0.3258116740045243 0.0003029451533009132
0.3340906688772424 0.0003809407128826131
0.07541827773778259 0.0002695936111070253
0.3179521409877774 0.000322822030733304
0.1113721936733572 0.0002383717776106199
0.2991892083877672 0.0001383060400975589
0.1653981259175417 0.0002828470620160218
0.7260858900323434 0.0001492916980062619
0.00578991963095908 3.131746056060165e-05
1.476375255775446 0.0002087412699579413
0.06615297200643076 0.0004526823326239143
0.924533092885197 0.0004103174208980145
1.178255787640383 0.0001793797206954899
0.1054296044093475 0.0002416217350610206
0.03443587046863772 0.000203593491634138
0.07328230482216526 9.788640522248494e-05
0.009661601792434867 0.0002787562537984439
0.04143687765554229 8.830111770347253e-05
0.1415211336578201 0.0001142343792741914
0.1949939021360785 2.918494706648252e-05
0.2028169415499066 0.0001951166168053381
0.7427502462590515 0.0001610881282366441
0.1798497351597567 0.0002376459336150858
0.03656349938383788 0.0002279289117633024
0.1715061141799827 0.0001255378230222237
0.02904273705179226 0.0002299676436332361
0.3763055773392002 7.991159447204778e-06
0.4607161529069668 9.310770811692271e-05
0.2137685129169999 0.0001093594469741821
0.03671769810740001 0.000596843885188912
0.2636979627157787 0.0002893407995327349
1.057139654590695 0.0003151050675363144
0.05973698610671282 0.000275200495865072
1.578575892396734 0.0001265250134381489
0.04821324899459998 0.0003548749342847507
0.2207782915633604 0.0001413549772528932
0.0409234618806781 0.000172553459239782
0.01486165481164134 8.877587254741179e-05
0.3166928784335075 0.0002356666220349831
0.07579601801405504 6.989290525172235e-05
0.542909874609713 0.0006528577695496845
0.1337467936513401 0.0001036203717658043
0.04040120382722395 5.305688614116282e-05
0.6405367060742747 0.0001173738436634815
2.04829278159913 0.000280644165069595
0.7332251341983033 0.001003330816472266
0.03169196288380086 0.0001084430783069446
0.04707697980605614 8.363663905941775e-05
0.2654875798217158 8.341821731921989e-05
1.13635445172963 6.514658783127799e-05
0.007912031474844317 0.0004006885149606498
0.2096836174612461 6.745951250147268e-05
0.09383061170877009 7.809386120669871e-05
0.5376029796288777 0.0002849127768137472
0.06826530358753148 9.576943540930235e-05
0.4342680596546674 2.689264945177561e-05
0.1490331701260402 1.432497886135383e-05
0.3080994837406997 0.0001501710909706067
0.1385929960790738 0.0002667212525245376
0.05140904347636411 0.0002167789924004705
0.254307505951388 0.0003502608480436826
0.1990928158225859 4.576438476179845e-05
0.4837498515512664 0.0001237180372640154
0.08022937807740928 1.659090367221595e-05
0.004243766094581541 0.0004422854498673855
0.1183213667533019 0.000436236105552442
0.01351023778828095 1.36037545178636e-05
1.37977156176645 4.934721387002275e-05
0.4727603584440283 7.305111085813448e-05
0.3178665750873224 0.0003775520055610905
0.4956448909825041 6.266786187358727e-05
0.2364881521308302 0.0003506874557274578
0.6351800768111757 0.0002844609544505626
0.1071272950243467 3.42939549357515e-05
0.2472652917132414 8.455297571843798e-06
0.2401579506641738 3.083306425021083e-05
0.02738220687581026 4.910511706628623e-05
0.04549093336658513 0.0002408859896253927
0.1557473946204573 0.0001649194713616981
0.9997365394726139 0.0001926229452223207
0.02009043962571908 0.0004157682340162578
0.1021264370686645 9.233102154450856e-06
0.188469746301986 5.35036951965886e-05
0.09700132616796386 0.000131669811577653
0.4226026512185279 0.0004822068252515413
0.7946740579177188 0.0001278008882412572
0.001398935006883905 0.00022931827683454
0.2315101237615338 0.0002112962172747121
0.003651818393373479 0.0003188713461830456
0.5444106775919115 6.751984215252364e-05
0.5555611175760554 0.0001214595952552638
0.2166952394568823 0.0001078779793552891
0.1718597278200853 8.880824950951026e-05
0.4786572161385291 0.0001283840188199748
0.3406416211175887 5.194472458693754e-05
0.1649384910371618 2.165006073192929e-05
0.3435415634982031 5.896126496874835e-06
0.2967912087814444 0.0001081607055548106
0.2787931770830934 1.034688277779415e-05
0.07233291017411067 0.0002923738630874556
0.02592559418490031 0.0001939333727500948
0.4526157528459241 0.0001996565052970708
0.01104988858266747 0.0002334752049033579
0.02363635725615233 2.425290702448922e-05
0.2094752658010872 0.0002004445718800521
0.2036194156769481 0.0004377915512984069
1.569178311315039 0.0002358906572796762
0.3236263348454574 0.0006689244356160603
0.07827475280966775 0.000150211442331381
1.186718857773677 0.0001517977742278577
0.5868243520807505 0.0002155464439092489
0.3418343059258978 0.0003986316090838434
0.01363730141212452 0.0003858012986601798
0.08360327806589636 6.782205842617526e-05
0.4837242154079075 0.0003782545077550968
0.07392452497998185 6.521389936909649e-05
0.3332709197056186 0.0001266947990445804
0.1285764909330853 0.0003701083124044798
0.05070338597165419 0.0001496254921629451
0.3895979038463572 0.0004709688811643885
0.04324991381729695 0.0006495998768270261
0.4462696503753893 5.547216741684899e-05
0.1001711254407777 0.0002632750681581598
0.09946443633492173 0.0001492596111863925
0.15882942315226 0.0002492081252529382
0.7078924981548212 5.091221454827982e-05
1.227187377061363 7.147814978086535e-05
0.3257059434363943 0.0004212315662968794
0.002017705185926819 0.0001426636616309068
0.1688563721233621 0.0004567694392624725
0.1216311625587941 0.0003328268226193791
0.2423432409538416 9.963982054319472e-05
0.01041349654043875 0.0005988192414309941
0.2715079845770444 5.400562493269446e-06
0.4584993365124372 0.0001188993074557068
0.5192026234841676 0.0001588399405109218
0.05662800485771668 0.000396829993720128
0.135546031435356 0.0005352194539100963
0.3018619102701308 0.0004748505090608408
0.436880387222536 5.017573675154135e-05
0.2881134972166478 0.0001510471283742004
0.1155027735253828 0.0004511116065500125
0.09523239480568889 0.000115125908448842
0.09914270216581875 8.002269768311462e-06
0.4219250350266943 0.0001326543682698393
0.001324702894421326 1.935727314425065e-05
0.2333590379851912 0.0003165532467560511
0.0746298983600798 0.0004093756557886283
0.2955423249326113 0.0004035497562779333
0.3619126871441801 5.582803646798995e-06
0.2824994122248216 0.0002143240221711237
0.1289485374549757 9.342248757815164e-05
0.2221139210995911 2.298725352296579e-05
0.1574992105228585 0.0004884504057765318
0.009572969585814467 0.0001787192290231921
0.4616566254840794 7.275551808221971e-05
0.0006197944438510147 0.0001973891223999541
0.158593114822952 0.0002508169709275862
0.288592490716022 0.0004907018531260688
0.2439851477403731 0.0004626586183668129
0.0901389752940082 0.0002538456940601112
0.1546646807739342 3.127569090561787e-06
0.1252513212749065 7.617060352357917e-05
0.1429657571235426 0.0001672924160379508
0.04299162026885408 0.0001960496742619945
0.6120879791371765 9.550673667298413e-05
0.2170531594583985 3.571498271645419e-06
0.1131586964518124 9.117767976881075e-05
0.7080123486957927 0.0001846848511783442
0.5509899479926855 3.38908249733094e-05
0.3316640751110143 0.0001002157143553536
0.1634418339835905 9.991512946173401e-05
0.2372458741463413 0.0003224371944728828
0.9266603594610403 0.0001292891308144289
0.3188158704189719 0.0002271722044484206
0.3705604741506473 0.0001885659785412337
0.5846865520661408 0.0001757145858080061
0.206666711737066 0.0001420775532331481
0.02796676565915817 6.024502341635646e-05
0.3983017018113702 0.0004578257649189152
0.02895870673010588 0.0002926918767733101
0.2365166290278872 7.427819284000352e-05
0.00638230133873679 9.356308454910536e-06
0.8222280243231722 0.0002499341964828489
0.1649891445090998 7.737314589532549e-05
0.03228682300592093 1.476019370318231e-05
0.6702927737325242 0.0001624212009158018
0.1821349572473185 0.0002335997169127198
0.03653603371579647 0.0002284560500744503
0.0670488838277557 0.0001344313590879184
0.01078447399069477 6.546246096033954e-05
1.388350263267264 1.985349107605527e-05
0.8465673994481028 0.0001521655836549776
0.2818846496099046 0.000135681813826552
0.5952141044398848 2.801318932506006e-05
1.662888283473247 0.0004253793673590888
0.04730934981276104 0.0002185400085414994
1.057392063877092 0.0003547358870076262
0.1062626536805358 0.000564596692398075
0.9902175885214638 0.0002082776898131527
1.230994469738195 5.654244030116645e-05
0.9737448275606333 9.137309183702351e-05
0.1322818858294114 0.0005443111870553567
0.3203331049265839 0.000314155945902852
0.05144292430373851 0.0002111003166085728
0.06544492643056248 0.0001233636588052395
0.2478841131873672 0.0004121793874371079
0.6053624697241604 9.54567925786492e-05
0.09016016586337353 0.0003606763990726598
0.9290548400786566 0.0002159650661471435
0.08527121753186485 0.0001058072152041674
0.01102138888779406 0.0001408981144774235
0.3802070733436995 0.000311980752317255
0.01029340334863686 0.0001328566583523782
0.008542915418979015 0.000122643025127387
0.8185689521619481 0.0005232647402591749
0.2901215825133041 0.0004873728472193248
0.4084086548640607 8.598897862185372e-05
0.02846723142682609 8.936164738219432e-05
0.4588563560002468 0.0002587434290710861
0.1208634062307621 2.84710218131221e-05
0.1124036271080207 0.0001886135521166025
0.1783896718735878 1.926299621239064e-05
0.189908011602916 0.0002181074552234209
0.1833300496508362 0.0005152646238648237
1.605142995944602 1.189853128143183e-05
1.538480579893829 0.0002639281400074599
0.8167100899656566 7.469740271742792e-05
0.05087332331294762 1.61579323162521e-05
0.2974890417841168 0.0002269495336920292
0.03327289121372658 0.0002488012705650153
0.7367314349251108 3.497826499516633e-05
0.05048311020599183 0.0001413853429185496
0.0438016974673139 0.0004054578985404713
0.1374114252057451 0.0001988019519443454
1.122533236278521 0.0001008163324166633
2.348384018110996 8.582525253682714e-05
0.05608005694013063 0.0003379938732601582
0.1778634356013567 0.0002990094459494711
0.7330784098844074 0.0001470717576437171
0.04741182271898547 0.0001737925387356537
0.4285157238591953 0.0002667159114500387
0.3462188216698676 4.58430962422349e-05
0.0002093905976375177 0.0001240714526226773
0.1382430813845105 0.0001514097396846765
0.9624060206271727 0.0001639824231040727
1.563856982043323 8.300618356530563e-05
0.07085076150432351 0.0003834823008429999
0.4649907465585493 0.0005956278190556985
0.2886488664396142 0.0006839551494829157
0.9221797314013312 0.0003019259709665911
0.2389562574450355 4.591369225394133e-05
0.7911676855237 0.0001434900641879851
0.1168850416923633 0.0002957236421157921
0.3566926770633219 0.0003035996448887377
0.02399798517642588 7.318260537862095e-05
0.00133943028313667 0.000129949400554674
0.7240324362350684 0.0003296268885618317
0.09997024819028971 8.875988198342776e-05
0.002782671207266945 6.416125497293264e-05
0.07421342459553172 0.0001773436536067116
0.006305024869847136 0.0001290548166254663
0.4356635481288637 0.0002630987612712563
0.07060431142095398 0.0002004040914615609
0.5921750221408261 0.0004025762358161763
0.2828184823232932 0.0001741681945228744
0.1956447431418629 0.0001430075731016819
0.1506879300290538 0.0001671695444743382
0.4645922464457132 0.000125285148499274
1.115196354577545 7.000742871940257e-05
0.3700164612818961 0.0005247559513754724
0.2312371964413236 0.0003793325010207211
0.5984019571567645 5.873588800587554e-05
0.09526220864870992 0.0003623136211137948
0.2743100493888349 0.0001713104100898674
1.48975424732957 0.0003691920908524792
0.2140095802902603 3.916291127960144e-05
0.0599697599265592 0.0001663431673047712
0.3978081836779271 0.0004647702471474301
0.3980694124450945 0.0003601738302612843
0.07632811005106575 1.606670989292195e-05
0.2241245972220547 0.000461494862908475
1.126668779506763 6.735673609410473e-05
1.495162969600741 0.0001271936500870465
0.1726932534197095 0.0003049092660658419
0.05536726044544921 0.0003127186481666876
0.258220952862501 0.0002214182070379911
0.2010964360211974 0.000257774662401396
0.7452990534139022 8.705223058614137e-06
0.4471655874202197 0.0003323694232923108
0.571304972959975 5.340683814373269e-05
0.789452756486532 0.0005857836737267207
0.7881876006969958 2.732155846739773e-05
0.6121089099573509 0.000178447578019154
0.7050770933472836 0.0003349936038414067
0.110854014003164 0.0002119520995932078
0.06694121544531975 0.000296808135700345
0.7740344319560515 8.737728217214825e-05
0.11370045476253 0.0002664304732586813
0.9211964388275374 0.0001749116356480478
0.6786702926380371 3.374899314052638e-05
1.042797005081249 0.0003889267331300514
0.01421036439708241 0.0004989974221047595
0.6054069335892293 0.0001542030017089221
0.03361119369513481 0.0001422074695199877
0.1580924096782247 0.0003349163863301713
0.3246046493703605 0.000240203250626353
0.3456573147516048 0.0002339958761639207
0.4072289078159618 0.0001101731791064815
0.7204307860712529 0.0005962666804773936
0.07505926671489647 1.102487858198366e-05
0.5139390036082362 0.0005310599009796938
0.4573357360170569 0.0001468517504650179
0.2654089843533035 1.340995858674578e-05
0.06592714254704418 0.0002041496001480297
0.1120249521213189 0.0003021100805961855
0.1428138007110251 6.376201081026557e-05
0.1914696538291357 0.0001238833019175056
1.100491153836301 0.0001398673717931432
1.631068429755996 5.839995189187572e-05
0.02033635068666089 0.0002991345849653674
0.1273725554029016 0.0004162005944726389
1.550036333263833 0.0003344546412838914
0.4270361285447271 0.0001787847662638626
0.04748630318172994 0.0002434362029795699
0.056683093352817 2.35253335302535e-05
0.9392988071535137 0.0003815192394594826
0.01140092691771379 0.0003764016906713324
0.1287729942767932 0.000108028390372011
0.2880343969225302 0.0001933054403575892
0.3516386660011599 0.0001057341580086265
0.03737204997674835 9.453341394516537e-05
0.1842810947148152 0.0004096841646963066
1.118280611595796 0.0001678392153854542
0.02023193426667898 8.915137935335767e-05
0.245144961372717 0.0002369086800666127
0.427182264966794 6.698941625552247e-05
0.7739605898321369 0.0004677927265372641
0.4351880312963279 0.0002371034156908918
0.08825755138566248 0.0001126078611152521
0.04263580906525861 0.0001992377126914503
0.00617939180891615 0.0001992477803238409
0.063827047693331 0.0009690440173760513
0.06016575601887645 0.0002482213050151783
0.03235789519526764 3.669772440898747e-05
0.0002059058056563505 6.13696644340707e-05
0.02683206951987376 1.280392203292128e-05
0.3873064237584836 0.0003721367925644517
0.4690361277008494 0.0001005148369543797
0.03523262889155942 6.48949724772833e-05
0.07154531077350654 0.0002959734908650359
0.02844871390130914 6.10581339458287e-05
0.5043635824684688 0.0002428705672925252
0.3376628129685409 0.0002048464671923234
0.6021343332675561 0.0002859659240882961
0.04050055428082449 0.0002064209375030955
0.1994909080004338 0.0002327316227208696
0.552577339503264 0.0005475386125129483
0.1036765232281922 3.536092638742323e-05
0.03228116914771883 6.21128232746246e-05
0.1588080640249647 0.0001044116724701699
0.01663840825026824 0.0001022228131516155
0.4400506115286987 0.0003287643158216911
0.2267399113037344 0.000454160147308698
0.5214855763410222 0.0001210150252862746
0.06094904335861504 2.775810134250838e-05
0.522995610012749 0.0001260584202487724
1.170705567257143 4.423744842636795e-06
0.2762332079719395 0.0004540344323674306
7.024740542535173e-05 0.0001258087477566465
0.6360398768929889 0.0001530920865938704
0.01298664278886261 0.0004663373890461165
0.8292215790501475 9.490954598250778e-05
0.1514147357812623 0.0001068381721306247
0.3317853879859381 0.0003617856142125383
1.12403593390508 0.0004566407065725083
0.6446442307874498 0.0004180377558114081
0.4058891030057516 0.0001417275344153522
0.1688853970160662 0.0002097298506083696
0.04409434162403317 0.0003196734642458671
0.3438036724069494 5.134726566193178e-05
0.03448311324149354 4.901940065095236e-05
0.04908728546402023 0.0003191481677910136
0.6845323885155045 2.541429193347254e-05
0.3319052702979478 2.165280319729828e-05
0.220030181252706 0.0003106634817073003
0.4527932794340425 0.0003921095380101707
0.1045990995202573 0.0005426510200024023
0.07685218623029311 0.0004310974158150623
0.4778300772009688 3.424318390726784e-05
0.01212614252230704 0.0001803402693316419
0.3620340798114569 0.0001544759796174898
0.3033718779740981 0.000180960859440056
0.6524046674003308 0.0001938182083547752
0.09326939788833795 0.0004221471681151429
0.03504859352715983 0.000137877923289626
0.1226645272602297 0.0001159688390903512
0.01365851720499412 0.0003613578212114225
0.001186679220849051 0.00054769669727781
0.4200160566847347 0.0003382552976004395
0.163561047033816 6.312411719292598e-05
0.315088681659255 4.935957130296313e-05
0.358893267112779 5.685171332126383e-05
0.1221922908874164 0.0004579853964534124
0.1300554080125483 0.000227872752076352
0.005142740948304105 0.0001516722668433034
0.002470945279100856 0.0001771873813639798
0.01191593769157464 0.0001413459223577304
0.04600896812474591 0.0003747556752515885
0.07609684331271803 3.567761219339756e-05
0.1610641391056034 0.0002421498563685042
0.103993287473551 0.0002640846215300239
0.9298845722677164 3.013902571763765e-05
0.5832416639998518 0.0004880090087954164
0.3135630143856538 5.55631112898915e-05
1.480125046143396 0.0002313062775480538
0.3567235396058526 0.0002682255886880348
0.8631972259577763 5.8009640267379e-05
0.1709743779347979 0.0001523604543193888
0.05669749017320962 0.0003258894859764815
0.4145124963497972 1.788081708849968e-05
0.6607464564297372 0.0002933268275356024
0.5890107480644666 5.283305137465945e-06
0.2001744207012995 0.0001190033133456137
1.498725461242931 0.0001308768739435773
0.04092802471751376 0.0002838968923986857
0.2817368651975949 3.101586966524626e-05
0.02289585001691148 6.487618359577677e-05
0.008687804508737825 7.394426437397128e-05
0.1339660312683266 4.715258716094588e-07
0.2841148711198576 3.776109410352318e-05
0.06790282402294651 0.000403319158155993
0.06265804169002592 8.837949017316889e-05
0.01119462948662664 0.0002485453059729833
1.128797337432935 9.613830017297959e-05
0.229024073292881 0.0002026476033530591
0.1741304049014531 0.0005332360437351434
0.06653130745159028 1.634120263217755e-05
0.7660054085810984 0.0005756703334605982
0.1770207176307705 0.0004993322810072794
0.1866730048787524 1.67431976388063e-05
0.5032518665270544 0.0001837856109773916
0.6676489192117195 0.0003720990943479058
0.051658212199215 0.0002247040007045367
0.001859978500441293 0.0004848384979227194
0.005972239459753704 6.411428861775287e-05
0.1329104215985652 2.497816350563035e-05
0.001741059396128685 7.107738500202298e-05
0.4081680638192359 3.778756729734357e-06
0.5330730846421192 0.000268087205956231
0.01878771218841046 0.0001579184360208866
0.06355510152726077 0.0001881219489615489
0.7458450016712701 5.406990546580735e-05
0.1561067679827013 4.427121283028218e-05
0.1821371881594569 0.0001469546035060076
0.03553244866066002 0.0001478769322403474
0.1486309914397917 0.0005765743694800781
0.01607464434828574 7.325744028331155e-05
0.1019499762784171 0.0001713354752063745
0.1568477116541963 0.0003174332976044045
0.7912053931102863 0.0001366257507311512
0.2832288259012038 0.0002820071397244134
0.07941285152289315 0.0003114536321078164
0.05099953771816987 0.000213178005824266
0.2782180053002171 0.0006850326072968978
0.03942783727633214 9.938332002564616e-06
0.2554079019293997 0.0001295551791085143
0.01001192684767273 7.895029023317776e-06
0.03061703691690604 0.0006234141363739413
0.6273269850253423 0.000632091056508768
0.2894755209235981 0.0001260096408506122
0.5238276472068416 0.0006132058122346061
0.4396650752476573 0.0001294053883999911
0.9449880703671418 0.0003603217312186275
0.1482094964564114 4.671828481260584e-05
0.03533625066177191 0.0001490669963316319
0.1639540927693292 0.0004360737245406682
0.2244298941662916 0.0001807851401580475
0.04246009162969482 0.0001859633623091782
0.3377063112002263 0.0004547328935998496
0.08376409058159634 3.442981877150078e-05
0.3887669714982304 0.0004359269685503485
0.2227899333192098 9.266298406789782e-05
0.2626280987119731 0.0004144523146591646
0.2308087489723433 0.000350830664639455
0.1285372420682753 0.0001398079127998112
0.9303639386572745 0.0001386783432901557
0.3775534157622917 0.0001149597195679322
0.197268183697961 0.0004412751254139242
1.28683010966309 0.0001501290867735487
0.4695500384801201 0.000111332739274117
0.001370731683610568 0.000229858586297242
0.3474788317006673 6.364357055081543e-05
0.02593945853039867 0.0002499330879363428
0.1149862686465348 6.299887466380918e-06
0.9357472095932956 0.0001164424375754385
0.6393246113518832 0.0003968141977636525
0.805877309041122 3.667788818362252e-05
0.6782521945291452 0.0002102601669708537
0.01093244891066684 0.0001431807316502741
0.04300458082687961 4.104871792162617e-06
0.2961777969370863 0.0002969363862401795
0.07139018631273476 7.097649122272422e-06
0.1214786850702909 0.0001428454252670224
0.4881142913931339 0.0001683728140862731
0.09461298956158189 0.000380833598811898
0.5091230449082541 0.0001840596326633523
0.004997544936116757 7.341669740078318e-05
0.02073617877224123 0.0002297059262906265
0.03589483376021645 8.283125128009339e-05
0.291753792103166 0.0002950883094687396
0.1575747421107947 0.0002331142895754875
0.02273245237485782 7.169647606808633e-05
0.3095759500550117 0.0001261455166997605
0.3493050189281118 6.122223491631437e-05
0.172537974225606 0.0001106753660410588
0.0259137368952313 4.082684998115469e-05
0.3801157819178239 1.121264657195391e-05
1.690109792611238 0.0002883963610106732
0.05981679555879316 0.0004305191888537956
0.2176626509265947 2.572808889002216e-05
0.1488533841285152 0.0001380675856037769
0.05837544357957057 0.0001174033734399444
1.081587265617756 9.07041259480094e-05
0.4651060945309918 7.862990730095741e-05
2.16164327116081 0.0002289163453124811
0.4005365317537878 0.0001204365487443558
0.000607021967802285 0.0001719723774255632
0.2057159369731049 0.0004769419620452231
0.1271872889564719 0.0001907177427795657
0.1730741275475134 0.0004434458301446356
0.5224124532950464 0.0001220814702130837
0.217056747688628 0.000558202603596665
0.4005080206600091 0.0002362135972998905
0.02951903143573755 2.038903484821039e-05
0.03006431528269441 6.219835735687131e-05
0.0003763276005257181 5.113356469772125e-05
0.3697750723135346 0.0003170489330944879
0.403340079271655 0.0001632482780974865
0.1640062565965331 0.0001516372031977907
0.2143717773078396 7.416261548472547e-07
0.9385951387581923 3.471689738551748e-05
0.06211856231276488 0.0001250720930414096
0.01574758361553194 0.0002627442063934677
0.01045399115995048 0.0001915367602034803
0.03278740931019624 0.0001129168080836339
0.3224493121362908 0.0001204885303666209
0.7071277307662855 0.0002948594256861652
0.01380503633855066 8.557405183446007e-05
0.7002331845256848 5.102488085621701e-05
0.6904761095451405 4.939155977857176e-05
0.1551535660994845 0.0001186955079430023
0.04544809627154484 0.0007828568420132645
0.1813987644946373 0.0001807186711789622
0.2884216267894432 0.0001055112231968504
0.2472233836291766 0.0003172513512791655
0.1193711092593772 0.0001707571459277866
0.06356686519998057 0.0004016711991568673
0.2402307155913121 0.0002178141585842514
0.9638852112804185 9.986200520346693e-05
0.1238594210309412 0.0002008628364172348
0.2781106992571414 0.0001868230789373019
0.01208725187500928 1.561134585671452e-05
0.1128084764124298 0.0003358611954630029
0.01212433252167446 0.0003726061974376338
0.2674315528102367 4.619604634025508e-06
0.003620017866649293 0.0002270467931936171
0.03830477372232891 9.782496367861297e-05
0.008951047608799629 0.0003635592919015948
0.2120325252459827 0.0004338654368180034
0.3797700905185558 4.309603806443851e-05
0.03300337544067745 7.686694500283468e-05
0.3271873340788208 6.011911569725855e-05
0.2839595211066203 0.0006413863595795718
0.1796118489298196 7.45487695085851e-05
0.8664704222964154 1.64161498018358e-05
0.165153451638083 0.0001295744763281129
0.1380690827583187 0.0001395126199794786
0.04873835677497215 2.193305629128252e-05
0.0514725671631456 0.0002392190195880454
1.722471425859422 0.0001321110700333839
0.9133521209268466 0.0001222440178489624
0.5226563923449582 8.219531634241931e-05
0.1438100538428412 0.0005880649858578885
0.02675020583872391 1.511756397562036e-05
0.08288826690935916 1.91680035058196e-05
1.327996509126691 0.0001422971052453536
0.2630623026293292 0.0003593290027821096
0.02391187212840156 0.0001517082387453022
0.2773176226813959 0.0002869313041504349
0.331046058107959 9.81656897485535e-05
0.4780462371128798 8.012215022703085e-05
0.06698038451777577 1.970511817910892e-05
0.2040776574649036 0.0002805259529633414
0.005693106282394699 6.772244217624354e-05
0.06619823136935102 0.0002941500306194623
0.2015770994605492 0.0001121694360992168
0.2543722346486127 0.0001887942114266267
0.3260538665958793 0.0002530411112670276
0.04389373224787515 0.0001114328644022329
0.6050397804724983 0.0001143923537786629
0.8198519024944414 7.186452221834999e-05
0.4925401509752429 0.0002629712671909887
0.5856982849145778 0.0001201406505073701
0.1957641434259841 0.00107985291532566
0.4348681755213024 0.0002482274726275815
0.5554225272308653 0.0001182954125839775
0.04362927189038064 0.0003803446973935664
0.1363693085689013 0.000311527720774879
0.6404911389408461 0.0003063376251638479
0.4225223231161478 0.0001172384140701043
0.2782809818394292 0.0001257149810754944
0.05182296061182957 0.0001998546628677747
0.4793547095996568 0.0003380500110359587
0.5417216809710301 9.19771619489848e-05
0.2186486165442346 0.0001296342653435669
0.4474176832366513 0.000110981234865182
0.0200142574519673 0.0001323917612658343
0.7013711203804346 0.0003028208284116853
0.1164690589289221 8.503298275391339e-05
0.291099021748 0.0004379629428357859
0.04809132057866324 0.0002356096903431038
0.07290386108738327 2.363087781677656e-06
0.002801938635002056 4.653405433164164e-05
0.07661104803789978 1.785468730033554e-05
0.8392316356881554 5.848852122087295e-05
0.201409324637946 0.0004630367429178677
0.07646236068619768 8.543097431199731e-05
0.06877605444368952 6.142246994115398e-05
0.07134101712448115 0.0003070112688056736
0.03584736300920774 7.285564859320882e-05
0.2289493648519847 0.0004647582241933665
0.03793610782464348 0.0002589448593055765
0.226668896108924 0.0002802300966895178
0.2123701152956611 0.0001477072036612673
0.5607097191997851 0.0001616513415493831
1.401504268881175 5.619692679805919e-05
0.5419104753793804 0.0002666906434807947
0.2313483642884158 0.0002225709320622684
0.007433537101717986 9.529006068759521e-05
0.0700623788528538 0.0003664166920281857
0.5496267379512598 8.395804904103995e-06
0.3250540000103293 0.000537859276513053
0.01589809806622828 0.0003356428773996455
1.195436400395652 0.0003128543206277841
0.324919373211244 0.0002452959675742378
0.1939686933530829 6.174682509889227e-06
0.4880647655649779 0.0002840740349217222
0.2282104534598224 6.672768713492508e-05
0.2456379209596825 8.315425426455788e-06
0.2132558698421707 0.0003267007066920062
0.2774900857288191 0.0002044316681185206
0.4605765423595409 3.471101188336503e-05
0.003147992373628507 0.0001677699900881031
0.664538325865365 0.0001593360447737848
0.6614180800698986 0.0001169225749311457
1.021333759170724 8.711048935705173e-05
0.1236826296723672 0.0003278300526145653
0.02160669055350261 0.0002729124537233791
0.2176203039845847 0.0003133478338376307
0.3307930935488539 7.104692101891125e-05
0.04765291289006075 3.437575306337989e-05
0.08750926439193753 0.0003766305495587152
0.06568065256749789 2.486420001149665e-05
0.02644751924434429 5.567984318310186e-05
0.9265373880450488 0.0004949500309523154
0.3425098336919368 0.0003578344328033336
0.4171918291226595 0.0003815952046391003
0.02120542377986893 4.643261985318226e-05
0.03249719882026383 8.15930215367952e-05
0.1176695487152224 7.945218510999076e-05
1.205326092693765 0.0002818975914735377
0.7796336267006895 9.40097500639871e-05
0.9519628966888061 3.296083730355111e-05
0.7100597122026057 0.0001670262912267548
0.01331107037394414 1.372520836836337e-05
0.02731184711819212 9.329133402003521e-05
0.9290162344040515 9.855410336443326e-05
0.06979169711745667 0.0001210144617010118
0.09040104758034341 0.0004278070226949867
0.02118568087177693 4.668882881271752e-05
0.8083571129083712 0.0003377406376700751
0.255994396101364 0.0003418879675117866
0.275216339915598 0.0006744430969525733
0.02210833695619314 0.0004051593750625094
0.1880425461653157 0.0002092447871143016
0.4039712962098014 0.0002697576526748162
0.279548642962966 0.0007191930003139572
0.3979706922051844 3.508538540804833e-05
0.6090015709991357 0.0006343953767315876
0.08329393693512119 0.0002027566315735796
0.06720928598278009 1.660798928677443e-06
0.003862658289169035 0.0001285482655732492
0.3413970414018279 0.0005367441717265123
0.1370320011649026 0.0002733123113066778
0.1138218132330829 0.0002226554285391667
0.4061643890517724 0.0001999868273282656
0.002344388906647668 0.0001310680821333586
0.1330196630302595 0.0005775642389353235
0.1565748869241548 0.0003980956917115686
1.042642920346763 0.0001942587289573095
0.4194154710371981 8.071043451222837e-05
0.001668134884283062 7.001193376192196e-05
0.7159868079253999 0.0002593343798445015
0.1377640789119173 0.0002017720331841635
0.116318202510996 0.0001275323622815059
0.1453597695378687 0.0001356697006059877
0.2882971906138191 0.0001652651659471879
1.441062166057183 0.0001733426286014313
0.1651209305544878 0.0002333157873106032
0.3381142072867523 0.0004378396234436329
0.150863285125253 0.0001255377261254627
0.5434180322143773 0.0005227592247139092
0.2594351335849968 1.159513092880302e-05
0.3641499222561221 0.001319476746770976
0.1592219844341956 5.502556115338317e-05
0.2438552091661085 3.106574527298926e-05
0.3218539732600519 0.0002471525134254152
0.005015697696588461 0.0001337281878195146
0.5364869833976345 0.0001985955531122967
0.002868715861845021 0.0002104718672744547
0.1160677799083021 0.000255413306891733
0.1226629998066 0.0003907471224494909
0.4462881280047302 4.161561234376328e-05
0.02827624272874395 3.171398069202449e-05
0.7712548311175227 0.0003849727645215239
0.06155490342663952 9.287455363684258e-05
0.4853887693982992 6.507958931223626e-05
0.6389027695498968 5.705529814313011e-05
0.2214952396861236 0.0001319407368842814
0.7839784856448609 0.000340102142005355
0.2605979271836192 0.0003176188372771348
0.2533607924723236 0.0002468169367957581
0.3430526040797504 0.0001319722997640335
1.863360325591348 0.0002104286562492644
0.0942980239179488 0.0004068835420909247
0.01058473663097384 0.0001277963852027845
0.579372749347255 0.000115746514345726
0.3824505574827317 0.0003789672754905969
0.2837277357179757 0.0002072516187909849
0.004630129644509051 0.0001200505268706713
0.5382698442250847 7.172672136381139e-06
0.03790448155530082 4.137118330960629e-05
0.2770941047745793 0.0001455546160163706
0.2540765868797235 0.0003082403452706669
0.2197637488841833 0.0002423840909399358
0.685312704014106 0.0002704496028094227
0.2498601081332312 4.615432547827566e-05
0.2459176534277733 0.0001012488515473128
0.9420733753743086 0.0001884981162517746
0.963172462807056 0.0002050565332898971
0.08253615222561637 2.531389045365506e-05
0.2240140848121566 0.0005828186657247089
0.1658340657426327 3.199436345215851e-05
0.02542014382081225 0.0002178896436532171
0.1641459648827528 0.0001644141832133675
0.05874548304563217 0.0003355558138617611
0.3001297208610585 7.509773670451578e-05
0.02914806538438909 1.348615170830046e-05
0.4960608688945723 7.600268999418021e-06
0.2072163271689378 8.715913327185934e-05
0.07339806072959652 0.000120357072549835
0.06186899220245784 0.0003426493993123052
0.1496522505012774 0.0005421032809570931
0.03461336613379794 0.0001164489757236355
0.03820976952631829 0.0001942626402519509
0.03429270588770412 4.538478399690302e-05
0.6576510317557328 0.001241761166953951
0.3878199763202398 0.0005364200024973879
0.1862926974225649 0.0001152148587983194
1.257696564850192 0.0003999053307353978
0.5946153800880635 0.0001861229050590439
0.05833814065420541 0.0001766893464205135
0.03922254537480684 0.0001103808604066211
0.218748094811505 0.0002727204691916103
0.6576355805363787 5.536867932473988e-05
0.1143102938974105 0.0003732871158885368
0.1082477620530858 0.0001926538165838646
0.4751430322189828 0.0001572166398317639
0.4804915079893292 0.0001321858856723142
0.5861977028308182 0.0001866981008172173
0.4091564517047566 0.0003641332385771957
0.04248807024858099 0.0001598146554222196
0.1914910007094442 5.616372557586484e-05
0.08007170511269432 5.05242933117672e-05
0.6930846868723813 0.0003805289692417337
0.8702022626585422 0.0001120261542807637
0.9166382721240571 2.581738441418954e-05
0.1228647832702508 8.706081116131488e-06
0.01197605880441421 0.0004429160882604208
1.3755768321358 0.0001848905643728186
0.08534099837088011 0.0001120224979840174
1.147605583964717 0.0003253242444557842
0.2706063024827468 5.501314527889956e-05
0.180275393170126 0.0001409242825537352
0.0791328259569694 0.0002347420106312992
0.04215884129768176 4.720210213130936e-05
0.1864683342176961 0.0001062917123941996
0.9422158763929126 6.193506385048117e-05
0.8368277200487498 5.055286002752835e-05
1.394570621113483 4.239072902330354e-05
0.1470676312522803 0.0003293105663839136
0.4498177859414412 0.0005110047196341982
0.2349528983758737 0.0003590442212996956
0.2370322390924767 0.0002559521460654174
0.2582313942619294 0.000141973619435976
0.1959339391290122 0.0001974571706623492
1.365221158191423 0.000111916284674452
0.02918763099292596 0.0007939609404995014
0.05243090995372398 0.0002146454302228788
0.1493764425311933 0.0001156541895564272
0.1148678258706619 0.000142313676010725
0.03565697032809227 0.000141912987199214
1.995236195365195 5.264739685805511e-06
0.2285852519698375 0.0003476676868283488
0.2777700713985646 0.0004276208441689952
0.2628800568934349 0.0001397420088783036
0.5299647653778452 2.096230229780634e-05
0.2325167669976954 0.0003585423929638162
0.1553832483896651 0.0005177170073125258
0.2126779281247272 0.000154553603139278
0.1454744002272056 0.0001010372193383058
0.4800871635106238 0.0002589056836794235
0.01755203967357365 3.441685324626203e-05
0.3511361508557997 0.0003635013677637595
0.3733995797129235 0.0002545133188545064
0.8437807084889966 0.0001243346069867571
0.09172681790951653 1.230903563225792e-05
0.004397198665641077 0.0003011215754450531
0.3883568990684166 0.0003786735075693563
0.1438636148843162 0.0001332853712548692
0.1708620929947536 0.0001150070556439906
1.059807463915978 0.0001535671799127042
0.00183853145565041 0.0005935500487740457
0.4625866314382559 9.311944827135524e-05
0.7459065329748947 0.0001001132372100737
0.3807573010428179 0.0002269971763214183
0.03029365317995609 0.0002474027799609437
0.9323892428520509 0.0001484910532103955
0.425932987855649 0.0001557676173591363
0.2833451883764287 0.0005316377330277732
0.5519611748227052 0.0002848416833225857
0.2944584793204632 0.0006396883884089011
0.2412434743414398 0.0002450574653891331
0.3820406275392661 0.0001689284967017505
0.1902617058834481 5.055290691017271e-05
0.61923013814973 0.000484153595927588
0.131422843774957 0.0001146024025916985
0.1751622511224813 0.0001765525592091507
0.09005091060708327 0.0002379801778067247
0.04131752211897418 9.612648854579012e-05
0.05059379117382071 8.175429912829275e-05
0.02896825088959542 0.0002186084225217223
0.01367312247949345 0.0003100503069367313
0.01590834241046109 4.749618092343236e-05
0.1586227006878199 0.000563309599081213
0.9783594212827856 0.0004247529973788505
1.21064705150099 0.0005352857291866923
0.01147826523251676 0.0002710362820688245
0.1118974097433524 0.0001840828243908146
0.2671733471792885 0.0003966712574938414
0.4274940910594423 4.310698448777711e-05
1.076299745506199 8.033202804785083e-05
1.303150985878616 0.0001796771817132528
0.0702653787258567 0.0001529132831542688
0.04457502216174541 0.0005183593910337305
0.4030504501260164 5.006354867999069e-05
0.08515591430697338 0.0002765783242954638
0.08423305304221858 0.0002433695670025615
0.01649116043470015 0.0003290212829722726
0.07110038048402582 0.0006039027857957997
1.808381852600591 0.0001266717999698118
0.4465812566150251 0.0001052534274570764
0.3642032886680861 0.0003398698406103624
0.1916137816177689 0.0001957529481606277
0.2314869408090106 0.0006064945658300064
0.04186986758923434 0.0002728704983385671
0.01520498421133365 0.0003018432755556342
0.1412342516489285 0.0001760727988493754
0.01854306883190738 9.241490462200732e-05
0.2201576039421398 0.0002392123261134872
0.7935881491032811 0.0002039166238341005
0.08800044902307147 0.0001235102099256383
0.2130156126394355 5.876512236976652e-05
0.5726909775429854 0.0003282970113128986
0.24091258357571 0.000379059773131647
0.02524199356653949 0.0001243082407908789
0.1899474005283846 0.0001464861912055108
0.276458381994137 8.152610495423e-05
0.08129650961714138 0.0004463147599971689
0.09165217216261316 0.0004254997922474381
0.01553890951219477 4.188166634345018e-05
0.03100357145044869 0.0003014873622887359
0.07693976731171813 0.0004859389933195028
0.3372632983529229 8.702748324347705e-05
0.07465521533402356 0.0002866430288466233
0.02752365022168598 8.493723813781886e-05
0.1853515148394127 0.0001116600520854249
0.001611493712050031 0.0001587480948720522
0.4844956397585228 0.0001173598885663195
0.3462764863181041 0.000125512173750245
0.01611854396742616 0.000386060285014841
0.6045617021595019 0.0001888115956617978
0.0513793721196882 0.0001175045603175141
0.554760752246934 0.0005680624257005222
0.6548590655280627 3.449003005825949e-06
0.3047296246649835 0.0001773326918646637
0.1242929182160261 0.0001667697237770709
0.2236005357155009 0.0001590784841727077
0.09995454376928173 0.0002838379886041945
0.1996790355726862 0.0003136061613850841
0.02287954387948538 0.0001292522272079867
0.07002029978517454 0.0001862434589342478
0.4335060825728271 0.0001208320723192842
0.1694233651899838 0.0001920640516236926
0.3371724010374408 3.126618186681871e-05
0.03940272220895779 4.150484278471483e-05
0.6074731907855098 1.215744253171466e-05
0.3119282832115047 0.0002966474771383417
0.06852958726195726 0.0003568347197990949
0.007259261627977649 0.0001023658889603807
0.006270007425472376 0.0007712541673781473
0.2123711525962602 6.385095197141033e-06
0.1947463919542956 4.663424993832043e-05
0.1420530009904429 0.0006036788963665397
0.5813867164802676 7.09284970581654e-05
1.323587046873275 0.000249485839788067
0.3094382797475778 0.0002245890631143067
0.1917414632083148 0.0003326372383640561
0.05576669526871125 0.0005405772260901137
0.03149702119044459 3.366555166869897e-05
0.01875227625821763 0.0002724312302173368
0.874255522871737 0.0002311350930319404
0.05071478160556171 0.0001473639055238067
1.234210306773417 0.000336782229700725
1.588170401855482 4.661591052845496e-05
0.06880142841217117 0.0001637513872555694
0.4348975790036478 2.358582337088277e-05
0.04875887723447311 0.0001084877561214355
0.1098490260343036 0.0007836867207771756
0.3553024491850207 0.0002723392504477334
0.04789715401102608 0.0002818077521995521
0.00207436915597522 0.0001097399054604639
0.5474532854272095 0.0002096431301957447
0.5004555524641876 0.0002996683632424154
1.297370292026536 3.521546346108386e-06
0.3945873995167733 8.672621576426765e-05
1.565846988672416 0.0001164475720292953
0.6575934753971162 0.000251055003281968
0.01434081349650557 9.506431175828172e-05
0.3451185250082585 6.778089148340334e-05
0.02341760409274179 0.0002571816455582423
0.2086595314706574 0.0002125306281864652
0.007373262103624536 0.0001608026926881549
0.05168515109181547 0.0002710184076772892
0.00731857014460348 4.324794560869921e-05
0.1908770132202497 0.0002169553758726926
0.2146726229786326 0.0001518574695848471
0.04330178454666802 9.153798528590803e-05
0.1104441092832007 0.0001374082022170955
0.1332828548352371 8.909576478795317e-05
0.007494119022239974 9.301471316216077e-05
0.3152913200409767 0.0007848414779431924
0.04782554607301977 0.0005972101261353594
0.01346210262686066 0.0003285451240892366
0.3447097463544653 8.504579576817006e-05
0.8135532023814722 0.0006666650393183918
0.02422628249932436 0.0004546697850086378
0.1879392126415601 0.0002953069280389181
0.601360615310811 0.0002299601596143925
1.325374507159976 5.704181288372422e-05
1.959727173096689 0.0002760199215585043
0.068807866369319 0.0002443092326638567
0.6938065568975732 5.11888712358877e-05
0.7153320294450939 0.0005357524250447817
0.6382125282197376 0.0001349742896359399
0.3267981777965126 1.44648921427802e-05
0.7252377225358125 0.0001903461966064002
0.2452620167556238 0.0001950042804851535
0.4150571157863415 0.0005435007902810479
0.6054852155876809 5.217867004297861e-05
0.4583565138987322 0.0002164851570056755
0.3218695726652044 0.0003100874062251599
0.01005569865314158 0.0002552604830566191
0.003317984283773576 0.0002417099793456337
0.1310230417609593 9.679021473837075e-05
0.001658072074494659 0.0002145603600954985
0.05907545862498355 0.0002383033583247556
0.1514850841399728 0.0001711996919055164
0.5892344996488893 0.0001866656069275776
0.005804572926774208 0.000475063832449748
0.3864744003889847 0.0001335852499089902
0.5987422862180517 0.0001796349389976099
0.01544322138172399 5.178848222722054e-05
0.04077232946327973 0.0003654860462991211
0.2480022001714164 0.0005062667071512884
0.4275670611669197 0.0001698263676110325
0.08726165161998574 4.839523146104107e-05
0.03670345844602754 0.0004076343506986023
1.419714069486293 0.0002970357881401813
0.01038807127687132 0.0002388477651523046
0.4037033510603243 0.000165770885530739
1.533824889835741 7.448407256131323e-05
0.6433555989475572 0.0001714816627127832
0.3915243534400146 1.838126751697959e-05
0.2281978030979903 1.972173768758918e-06
0.2443868485205765 4.842807404379841e-05
0.5046619570019819 0.0002538339269416824
0.282077616018467 4.137772556170673e-05
1.065572800165656 0.0001002092035887621
0.01439084900174177 0.000232883375750765
0.7165341525489575 0.0001785626312665809
0.1175828404983116 0.000131168351661654
0.3788232597766483 0.0003608043721764949
0.0003740592178981703 0.00015913892366853
0.1494200661508629 0.0001960950605610153
0.3962498072387556 0.0003007034640096362
0.44661472950741 0.0003158621190732273
0.1055915682147239 0.0001190360149959275
0.173553283905365 0.0002012215784237007
0.2620813924272422 0.0002262295016708867
0.01261034774817721 0.0001164995052782886
0.5890989153415607 4.48057315566841e-05
0.1166512704680954 0.000227928483324863
0.1233596668469239 0.0002739425617598177
0.03706419640342563 8.008204671396963e-05
0.3211511703336367 0.0003915865245383658
0.04094360702430441 0.0006684933548153103
0.3584954827054447 7.740525152499554e-05
0.04727359713884154 0.0001355413992827703
0.04490176615077161 0.0001214821815542625
0.2072778608982507 0.0002515700419199712
1.166045032663296 2.132230045448682e-05
0.1470489826393276 0.0001842258242694047
0.2350656482454455 0.0005509776655042342
0.7628245490940733 7.446655046081104e-05
0.1800836293463235 0.0001898242311597394
0.01467484381322104 0.0004070271759299667
0.03865034300737889 8.82074401473294e-05
0.1935618777371003 1.357123423377923e-05
0.2381948218113082 9.605456519588806e-05
0.2331430628814889 5.736622638109157e-05
0.1510053521372825 2.976976756351435e-05
0.0409368702698692 0.0001914627942718727
0.8934124106941873 6.760720815509602e-05
0.4046704115895861 0.0002740751744242594
0.03172185324540969 0.000310457882091531
0.1028883262330139 0.0002918748178346544
0.007912023349702896 4.000290120201467e-05
1.03734192915202 0.0002107655921340363
0.3984487933159956 0.0001452999592265951
0.6978266927331431 2.32797123844775e-05
0.3385708955494977 7.339829114676294e-05
0.01763893027300759 5.497901657028788e-05
0.7526994099322636 8.077502877977319e-05
0.03362068655953937 0.0002403589404883529
0.04283187597670834 0.0002087178449969668
0.271038939050303 0.0002015646251073053
0.04367259671276248 0.0001194737285869171
0.01508667494858364 9.961862387384901e-05
0.03976245463679418 0.0001531710152835399
0.6429751091088478 0.0004006060688717115
0.6620420448770736 2.052297094997649e-05
0.4309977334150769 0.0002043838637233336
0.4552884580020533 4.607269224924441e-05
0.2033891406435682 0.0002693281101667777
0.1971135550896727 8.87919965251475e-05
0.0882582328944356 0.0001710373017231919
0.9253384371112868 0.000398876573606666
0.4041436818905568 1.788862447478814e-05
0.0707253588472318 6.925502715572606e-05
0.05619248679220817 0.0001531244873959241
0.007905474677244487 0.0001754972486108719
0.01592436114950935 9.968349940912743e-05
0.5870241578339195 0.0002662581163255981
0.1709092046801694 0.0001349879588557422
0.01499628731018058 9.446093385722648e-05
1.329084241766356 7.657209994071107e-05
0.1919751408156361 0.000568730468362415
0.9227936333987137 6.881390660473832e-05
0.06117869145207245 6.893936946235197e-05
0.02521668471773516 0.0001789328588729377
0.5232115305476011 2.207232942826932e-05
0.3310632101902427 0.0001182457103818787
0.04425485534244802 0.000141679390456063
0.3822831108027651 0.0001278287650338732
0.08880085752213669 0.0001908453445638762
0.1242520531320117 7.473759416357988e-05
0.5361352131068094 0.0003083459740362128
0.3123364121275582 0.0002138816245649087
1.004857388029927 0.0001554601392321396
0.6953048521200818 9.145013398992319e-05
0.05659026307440393 0.0001167405516242108
0.006976725876675664 0.0002629559483985449
0.3159618404127825 0.0003172050609734001
0.1557609023260511 0.0002505905143559945
0.7846334611803664 0.0005335876257113829
0.8652958446529448 0.0003498190499335441
0.277590857772111 0.0002063489814534726
0.2451765363469749 3.168560760019385e-05
0.1620261841154908 0.0002781088964596115
0.0146338704395888 0.0004551252343155608
0.4370253585303371 0.0004501228842026517
0.3025783145190912 3.908769746649579e-05
0.001104563915651717 0.0003613808351770731
0.01021184986368261 5.07826358372871e-05
0.02094653748822698 0.0004633943898454939
0.9755660367391893 0.0003979523112490837
0.1404090928475369 0.0002987616642583209
0.2589050754049291 0.0001861799919988582
0.5198367927393998 0.000185596431461216
0.03055815913308094 7.51564007647504e-05
0.03987754698189281 0.0002853618946257595
1.264269254807477 0.0003301799329299343
0.02405998383526744 0.0001096302871787576
0.3431683827849989 0.0002283831348338122
0.1886180175935579 0.0001463062997022946
0.0558094981670302 0.0002470889340083576
0.114436787575871 0.0006614125905702422
0.02915585981155087 0.0004099388040304927
0.8849798545886611 1.213570043149766e-05
0.6530838542157369 0.0001669824229301026
0.4258832316236498 7.437088175856947e-05
1.144846999438172 0.0001579460685723305
0.7712517957343117 0.0002655490865925543
0.3990956504035479 0.0002045314913557466
0.9543586393114093 0.0001642295666719485
0.1303938106584375 0.00015865853062223
0.1851217014617923 0.0001529888340205131
0.4078129992440929 8.23086365906315e-05
0.8080337657938291 0.0001540539025143607
0.0147289202312295 0.0001370943141918692
0.06909063579822547 0.0001180032435040142
0.100307821141607 8.059703998596539e-06
0.03010129903864148 0.0001887448118546937
0.1531689503056511 0.0003274809320295717
0.6091764986363077 0.000226940844458429
0.6215620582882643 0.0003910726474222027
0.01715363887714083 0.0002063680630068825
0.4740902893745011 0.0002778619312224355
0.2736619929902891 0.0001565531853475529
0.4797734427736139 0.0001505922995950958
0.004955790737306127 0.0002491349911072842
0.01375198582223462 0.0003112946822901174
0.1224936438095994 3.944442055883318e-05
0.8194883286347208 0.0002077502346419394
0.586323301695025 0.0001342971055374264
0.04527292355786273 9.091026171674427e-05
0.3940728267527802 6.730537747678296e-06
0.01461001579959363 1.098226883888926e-05
0.1956266587748381 0.0001451564317681714
0.009636501397734061 0.0004526046885486377
0.1483388911568747 2.763441920966896e-06
0.08702166229158073 0.000104884967678706
0.00428562858301385 3.842221475335973e-05
0.2707881492568736 0.0001688127689499441
0.1149467657319934 0.0001871965581121396
0.03323218898818868 0.0004502853276985643
0.03035151973476405 0.0001557118699142334
0.4439933170101272 6.573970883244507e-05
0.1292711607388774 0.0001624117988466795
0.9135072144646614 0.000183457974791075
0.479758151138969 3.881691481861494e-05
0.08453770922193955 6.328022485235754e-05
0.8864018398237429 0.0003601741920944303
0.1896836013075347 0.0004025942758524852
0.6170539303637871 0.0002755363710560246
0.1019123199869157 0.0001607491621534026
0.04006652377276872 0.000207399765768221
0.1987626236639883 0.0003504856082174479
0.3104792336958347 6.219123820935734e-05
0.02798620892188476 3.24461823242517e-05
0.06655773339334586 0.0003304865854819033
0.003050092855069133 7.878609974170417e-05
0.0001827285525876127 0.0001107296065154047
0.0464401171348478 0.0002319424268628614
0.6529515723178678 0.0002729997635135155
0.01986501155378891 0.0002985162202184167
0.04738008246056704 8.345268519369886e-05
0.3830831569624729 0.0001727276656850639
0.1051503734931942 3.197671454680012e-06
0.05574495755177891 1.23728739151719e-05
0.4246400691783914 0.0001851818855350616
1.371869084213122 0.0002117297795928998
0.3191730299674399 0.000235090512157339
0.1271102242154516 0.0001772246468687241
0.1281468034088538 0.0001542468974389332
0.2608744931810638 0.0002310440673410558
0.09116444382619236 6.94596243209643e-05
0.06299395282650978 0.0005294305823327786
0.006217798002637168 0.0003312562595039894
0.326035297775277 0.000310407606326798
0.2498805886965573 0.0002657766911916468
0.2913938520693066 0.0001733954641076424
0.341752085604843 0.0004132464656893958
0.2207194642265429 0.0002625889840064869
0.3216242990950133 0.0004042167715849471
0.7075790623905029 8.178932668052826e-05
0.1217640762479625 1.045152851077722e-05
0.0005140663014066695 0.0004022613940299168
0.07777903711273401 6.622098762719346e-05
0.04414769178571434 0.0001463574772665607
0.457306705424899 0.0002011724395698612
0.004705157254820528 0.0001143680530631991
0.3091358040329885 0.0004494008600059184
0.474652694380783 0.0001497419351759106
0.24349671921921 0.0003403244449700714
0.369372909877569 0.0002484816837267584
0.0848122063176411 5.697626052525337e-05
0.3449806983898812 0.0002222869692306896
0.2318554275979406 0.0001043920083486547
0.9732266560155812 0.0004427605278063349
0.6860433593233463 6.485253832846653e-05
0.02733976304308629 0.0004158487787295631
0.209344719810951 8.557468139482048e-05
0.1238514930906539 8.525504730275526e-06
1.062113753610607 9.340133177891197e-05
0.2127618045611617 9.574945033669034e-05
0.1818868510485724 9.277588328661893e-05
0.05634807375681735 2.972020659402811e-05
1.114997167639158 0.0003052767850611798
0.01343978356563441 0.0002322300646191872
0.1851830023615758 0.0001314107388352013
0.1394066989782519 4.473390519922032e-05
0.8575956089452554 1.48555588831109e-05
0.1757831838202178 0.0002780133080110682
0.07925544643250786 0.0001156980096886785
0.3898935768387541 5.669685411606676e-05
0.2490124454624016 7.198493516548956e-05
0.2439170311418782 0.0003040843938174017
0.3466432542976626 0.0001973673641880081
0.03510963140398907 7.40085018604204e-05
0.4892236355136746 0.0002142032356782718
0.1475940670053948 0.0001037561219335409
0.5025665845698131 0.000125897874571582
1.467427546409713 6.910386648645507e-06
0.09803895163518229 0.0003882728833900133
0.2139316744557618 0.0005014205510199144
0.01332201332531145 6.524558280588797e-05
0.003964575922683448 4.036028565326251e-05
0.2532938092170636 0.0002064391322285365
0.2217783657549348 8.300905775687084e-05
0.08060073169162062 0.0001333694961362253
0.08185078962794289 0.0002413874122791537
0.2165909166538494 0.0003814243079836919
0.0005687786325565781 0.0002171243069908588
0.04802202904459908 0.0002140822304296923
0.2884651388457233 5.02464441757458e-06
0.8099981110560495 4.074772790124074e-06
0.2074915480952751 4.72456504660161e-05
0.02494810692888351 0.0003437686669846886
0.07721363989318698 2.905862251362585e-05
0.219165614001796 4.773729080687211e-05
0.6407437810567703 0.0001853366702423227
0.8141642660508478 0.0001254900082751838
0.08134602319831286 0.000447923523658772
0.5025497255853603 0.0002335507495845529
0.3164217212177581 0.0001833152206935165
0.429606875323086 0.0002824747053919986
0.3584792302887795 0.0004643500098769089
0.6767454071204172 0.0001586698953139551
0.7268949299302062 0.0003110121005500926
0.1709385226707092 6.820329041318886e-05
2.492800550047836 0.0001551258993653508
0.6590839656416356 0.000100063470374482
0.05014198649493468 0.0005700181018055685
0.2200646002544264 0.0002016336314352806
0.03117959338275424 0.0003256796207518822
0.5726286882119966 0.0002293617438750419
0.1821497017343957 0.0002980804614500127
0.8071348047647016 3.162001358669201e-05
0.06820370146477223 3.577628249876837e-05
0.302646297604459 0.0003328774301328036
0.6903458461020066 0.000187807256458591
0.1544712071139805 4.825808401504557e-05
1.398492372976917 0.0001357109451234952
0.5712512898042824 9.725324849272892e-05
1.238367813271054 0.0001112820865532624
0.08983151255731305 0.0001170257917173665
0.01112043969602827 0.0002834152464457756
0.07535880151130482 0.0004120616362402385
0.07380105201205528 0.0001844836860767686
0.3017226872855654 0.0001815573255521881
1.060304234011872 0.0003736654100872832
0.6841522862396542 0.0003470926535609175
0.01611638957387586 5.422259585956773e-05
0.2143339932026677 5.363242510421621e-05
0.2603223105692782 0.0002408342346106258
0.1208694101813396 4.830171415220107e-05
1.390618771282412 0.000227396726665456
1.208380036742745 4.290839086904207e-05
0.04570794007143231 0.0002238436243359209
0.08768721273963981 4.281318668232753e-05
0.05907071667939066 7.815361245631533e-05
0.5180389260980731 9.416981510078422e-05
0.05408063966468327 1.91057172213487e-07
0.1792713374860081 4.231735128259736e-05
0.1852897042625483 0.0001620675468628591
0.004387329637287429 0.0002452527652742546
0.3848724296754903 0.0002089667589459915
0.02816996258735758 7.109904238183442e-05
0.2363710397533844 7.307767217440959e-05
0.320334875031038 0.0002310398355056284
0.05650924291242634 2.62317159978452e-05
0.1819521643638546 7.428251296177111e-05
0.6905522941445819 6.400342260914491e-05
0.2251793186250997 0.0001915554225991432
0.2478606143391987 0.000570349142254077
0.06582386274406263 0.0001628886989209994
0.08840571766137761 0.0001002131832569344
0.3575033413055318 0.0001403243102384292
0.1169423643733687 4.43499211761942e-05
0.2775556261741806 0.0005129060124275357
0.1525375135144946 9.223345849420023e-05
0.1198886766623232 0.0001662815123928222
0.3443378423189218 0.0002801872244655332
0.2250353186501382 0.0001168765364254525
0.5829775081390982 0.0001585513550019874
0.9797652200689736 6.83111283373039e-05
0.8131568680610942 0.0004918555882867719
0.2506999112572185 0.0002743070894574339
0.3419676503478692 0.0003217731849927304
0.4230786468051861 0.0003636053643837228
0.5117202404261803 0.0001876612304207305
0.8630003415987386 0.000265837675224999
0.02912552974391723 7.749128362811638e-05
0.2946266645037423 0.0001460649865425372
0.9089731279536476 0.0004939262785602009
0.5250653747988285 0.0003298297374322359
0.3135782522995263 0.0001745923885176081
0.3898856863689546 0.0001214462742641264
0.175651853731135 0.0002524263902398443
0.09336861968018823 0.0001129756079204898
0.103559616031088 2.79340915735728e-05
0.1912458647742228 0.0005904475101040528
0.5962019085554263 0.0009366825008916137
0.08941983288151874 9.148197087390053e-05
0.7005101804078526 0.0003610391893072735
0.5000076323871309 0.0001517185301707408
0.0584516338784651 4.879118855764377e-05
0.02223787086923698 0.0001827069165357313
0.1502591055480363 0.0002005170666855658
0.03001030155867875 0.0006833413819294685
0.4080514700920905 0.0001014501776850975
0.479824922666357 0.0001466829282390971
0.6997220005110354 0.0001614988337683104
0.007144204327678493 0.0001633192350301539
0.007104080172665461 0.0003193146102503184
0.3221540495045753 8.864853314008685e-06
0.4069389082058214 8.356564362336214e-06
0.766532223771935 0.0003020525094712754
1.163170273743501 2.638908022602943e-05
0.4147651897608048 0.0003131065150273426
0.000254706955096195 0.0002173856487912733
0.8527748057095155 9.430525208055057e-06
0.2187206429680582 0.0001670477060360966
0.119074558551092 0.0001198877773623161
0.6212440035406526 0.0001997791947704387
1.157558266626634 0.000444008876487186
1.250322556906924 0.0002712363946989847
1.113371512421205 0.0002992500367223045
0.2819082591733847 5.86983640806186e-06
2.315669264649507 5.600268358924184e-05
0.4245433527205462 2.568078557379808e-05
0.3649786684396662 0.0002598154416841388
0.08521378086178359 0.0002113634804189555
1.163689271709357 0.0006168091348042262
0.268087391388958 0.0001763153639859087
0.6862277570271044 0.0005005604403621252
0.3616118585717519 7.52982626145759e-05
0.143431123228796 0.0003539388656746248
0.5261184286875829 2.740574090730635e-05
0.3663009189320532 6.443776963238693e-06
1.05136910006699 1.188989755045139e-05
0.0006400527284764143 1.155054731525739e-06
0.7085648195540383 0.0004703620820758241
0.1913676018344171 7.82478395217546e-05
0.1860024038665143 6.492193619823375e-05
0.2630078044517389 0.0001894072004461353
0.2893389367861595 0.0001820638127442923
0.480179400197756 0.0007098871917179257
0.5561140704621895 0.0002901764978572742
0.4912301567342899 0.0002392007136739726
0.1552787855259728 0.0001799271145546969
0.3375331935636916 0.0003940653797541515
0.0506647461003259 2.93569302573236e-05
0.1530522971582814 0.0001817793511712743
0.1919797606470107 2.781746090887408e-05
0.7201311486846755 0.0005573826294487747
0.3978697630028678 4.972775132386716e-05
0.06709409189559216 0.000290782621194072
0.2127986971258487 0.0001616750384806785
0.846964531692016 0.000145884982752325
0.02628851260742995 0.0001128140741594824
0.05824907528909458 0.0003465521487305971
0.4571103454156168 0.00025550938443384
0.4293797325636274 0.0003317039327150628
0.456947939478526 0.0002972518505824558
0.1666029196395682 0.0003251645073865034
0.6300095526622999 0.0001662707800179174
0.9990492570070731 6.030736265094814e-05
0.0474279440482033 0.0003758580799406663
0.4752941988331062 0.0003188284016131331
0.007454570512064625 0.0003497002400231486
0.1972845558031488 5.280726260778448e-05
0.1016940594022238 3.122663674020304e-05
0.4358730405278645 0.0003964475733746707
0.1928869109432224 7.088684503191362e-05
0.1169330343674384 8.157148948780002e-05
0.6363129857476431 0.0001627313620354067
1.876882186202886 0.00010566106987019
1.247181289100018 0.0001612918774576219
0.004563873493653456 0.0001764022397875295
0.08195623849714682 0.0002741397176789817
0.2119376830603687 0.0002227031615217102
0.322477262257909 0.000115211784348317
0.5719857979443187 0.0002867993008019252
0.01628083021598362 0.0002770705568456653
0.08061639379076253 8.229082000924926e-05
0.2706914295252571 0.0004085621790109235
0.1997950821522612 0.0004521590925334644
0.3183419551329634 0.0005268034322157089
0.01560965113322074 4.708319003390478e-05
0.001423619341451826 0.0003672843584101999
0.5056782754850706 0.0007504671796777425
0.9133822905616936 0.000109245675702659
0.05503326105168709 8.327140101136639e-05
1.676341904523996 0.0003104048778954623
0.1089306730375348 0.0002534696525484341
0.5975940310780895 0.0004569583067052319
0.3771252988616319 0.0003147821035861737
0.003909091739579229 0.0001891070455339995
0.8272337895086046 0.0001615907678065811
0.07982801683874971 0.0002676938437392036
0.04136659769027742 0.0002552014420754286
0.02173423620523508 0.0002744566965191325
0.02431545615405953 0.0002350848583769718
0.06073739086660933 8.412246108769613e-05
0.02719807134693014 0.00021807854438741
0.02852966324415915 0.0002477003857540312
1.026424710818892 0.0003452907883035089
0.8769410290011853 4.864787769152725e-05
0.0413993524514794 1.178780484097095e-05
0.0625161790102549 7.350573898003609e-07
0.1791853555254222 4.441560209860239e-05
0.203451889204627 0.000299152243577653
0.1937556045987095 0.0001852682556820649
0.04015752125273119 0.0003521139662295637
0.04134380230061811 3.580522674285677e-05
0.05400051431695443 1.772193195896626e-05
1.225211393514407 4.196231491075142e-05
0.1932903923787121 0.0002758126292623875
0.1756801376948402 0.0001883285107745362
0.09150117895779432 0.0003396419482458441
3.214286679551404 0.0003908558350499018
0.3027041560341265 9.657956167631592e-05
0.3790617477230091 4.402775160101155e-05
1.08356966105028 1.26913308877508e-06
0.3167526258080838 3.813108984278746e-05
0.3199136910919373 5.868921076728067e-05
0.1515961607958067 0.0002100040897322067
0.1447761454649492 0.0001646384774270254
0.2622159541066503 0.0005976022305185978
0.02937474163670982 0.0003582558602573318
0.6091718877781483 0.0002789020893475619
0.8656780533010264 0.0001885065844303413
0.6022383450263177 0.0002786678221479351
0.06440341393582633 0.0002684931751471735
0.05804164366669266 2.513830064949398e-05
0.3786404440953711 0.0001311713138186889
0.1943842600563946 0.0002285143130993486
0.5351017914108336 0.0004343637868929752
0.279545622252433 0.0005260872501145798
1.130807481080504 0.0002974867862729949
0.08410439684506792 0.0003206328037711685
0.04761668146201863 0.000173354590383501
0.8281350783405869 0.0002643850744317804
0.0189856599196266 0.0003587702643963835
0.4358439814384387 0.0002907766342705938
0.1426282525656735 0.0005514521130928557
0.6952362819909685 0.0001384778360135368
1.312142195901721 5.176729191384267e-05
0.9897586001050543 0.0002955285627364557
1.384425015212939 3.727297561789458e-05
0.1009600609392688 0.0003627079229597564
0.1654657328389573 0.0002797633130814647
0.03545364473814008 0.000310355498326575
0.4859882754233739 6.283978457677224e-05
1.135101096235229 8.509844479957095e-05
0.465520003541313 1.894236003020964e-05
0.03782530146882993 0.0002625030443140455
0.3646661983087365 4.10089384891436e-05
0.07449553373587102 6.159359927206785e-05
0.3548185370569846 0.0003082274220435269
0.005794655877097731 0.0001656002541868606
0.3004270157721055 0.0002255968255844434
0.4334964333974816 0.0001250802734248254
0.1550798802865122 0.000468914746873998
0.7457781950990793 0.0001267280841225022
0.2664312839891552 0.0001122781622576634
0.6945931727183526 0.0003308031435124482
0.05512645524706619 0.000234908237395752
0.7425202594721297 3.463850123789351e-05
0.1825622078309954 0.0001391480456072929
0.09128839882200743 0.0002527600365597967
0.009865026698789033 0.0006830074687591882
0.1525952864523543 0.0002428100598695772
0.1893222616337193 2.418787133174606e-06
0.2804564771936388 0.0005700653285952602
0.05008836360754775 0.0002500299663403513
1.033957941130246 0.0001990639876296859
1.302374813882955 0.0002626371327330506
0.02273661055047174 9.978736029612803e-05
0.2316560924737543 0.000102596102207813
0.4779296889813657 8.123505934562625e-05
0.007959998078337319 2.462989734905397e-05
0.06743788295104478 4.183465286596849e-05
0.6143005779358658 2.843053096421926e-05
1.084299390622309 0.000160421970449975
0.05520487403240951 4.224563395711285e-05
1.022767739330444 0.0004255591682924503
0.5716913128640085 5.18188864561132e-05
0.03026769216772814 0.0005594809700621834
1.503171177722201 0.0001267851529855549
0.5912887879921146 1.728654422823035e-05
0.02087661331478738 0.0001995372302797011
0.02503948299848729 4.853248929521751e-05
0.1704368054488838 0.0002813097822631313
0.875192986137221 0.0003493968928154453
0.08600122637713357 0.0002315880148351748
0.8246030437316232 0.0001655216261824948
0.3629193531781554 7.738040774590908e-05
0.4207333647211674 0.0003897280122754483
0.140075304333568 0.0001258033647598573
1.081157526798442 0.0003711469319793226
0.3112290799142242 0.0001236431522557679
0.4089211920749572 0.0002462576412918075
0.3173636585545018 5.350448274741047e-05
0.7036029695085009 0.0001634613600681647
0.1406236121648228 0.0005783447191821398
0.09905160209568659 0.0005242726692298723
0.2837378921447114 4.733382349364361e-06
0.01321130386021349 0.0002754485413292197
0.2291736953550117 0.0003908659136708434
0.5946260323672868 0.0001972745118379846
0.02417668827772134 2.091002321725445e-05
0.05733642417185006 4.891724948068708e-06
0.351395832645292 0.0004564950724549022
1.232394816572745 0.0001341811241375571
0.2426608145216473 0.0004712728788060149
1.387077452263147 0.0001606817363652805
0.1004032129004774 0.0003077144036717402
0.0900709156900515 0.0003109629705826916
0.1713693582108465 0.0001833759549726438
0.1682922491557882 0.000166947850026828
0.3619548598288099 0.0005358145744992529
0.04867789126921698 0.000170029619702089
0.1544622565457679 0.0001824529092788408
0.4269234014729681 0.0003580609670882004
0.1951011544583846 0.0002221810295244606
0.1165269906034101 0.0004686115969394958
0.2040841149461021 0.0002196712222407905
0.5711072703052741 2.918795984354576e-05
0.1725732457197145 0.0001438199225029095
0.178139249270893 1.607299550230166e-05
0.3464003207773078 0.000193609528540805
0.08949324184694056 0.0003690650465779931
0.6610227626779922 2.175969872434156e-05
0.01086370209848371 0.0004018293088838018
0.9521143344510201 1.348979810119174e-05
0.09823255310880798 9.394225223886447e-05
0.3201501923545889 0.000239343752602678
0.1583476564445516 7.21469256820822e-05
0.4740597346024803 9.219904976431308e-06
0.5741379833804111 0.0002264561784106728
0.8650635210899522 0.0006145493477723825
0.0755338773342724 8.802022075327604e-06
0.9082532323651707 0.000151031498695879
0.1097934278621227 0.0004383580193653737
0.2046042047814091 0.0004552619797659974
0.9678372923634091 1.617754186232769e-05
0.05462314545193303 0.0005129204262703961
0.06400743868104104 0.0001643135384742307
0.6983438269775971 0.0002116339178145164
0.158414163371376 1.345684622636165e-05
0.07418217776390761 0.0002051216677861784
0.2193803808212857 0.0005013170762388848
0.01125928081718852 0.0001563141698805897
0.03080580282798978 0.0002148415304696199
0.1074916725070595 0.0002156440513210201
1.082373362788238 4.095075532594557e-05
0.2237400379733055 3.808423365112626e-05
0.1273087899133718 0.0003344372392790282
0.595633971805154 0.0001130989825675102
0.3907732965117262 0.0001415172166124546
0.001930987995795606 5.509568966790939e-06
0.03394433004567889 0.0005808071094523789
0.1994691507594483 0.0002328354572905246
0.08028593618352424 7.162391723047945e-05
0.438235472268479 0.0003099192088956989
0.3743985148618075 0.0002382279460226446
0.1006300886336835 0.0001978918977990618
0.2245070680450128 2.94945166803213e-05
0.2470828407970075 7.199653962106348e-05
0.1500411413349436 0.0001173112248751191
0.06726628949437186 6.80898488100076e-05
0.1446989862589034 2.043604198352512e-05
0.04473774726824806 0.0001668326053727674
0.843096686111052 6.93891869806069e-05
0.5598131983849788 2.971348506945063e-05
0.05693431630473594 0.0001331829675019953
0.1706976946745096 0.000240284135413464
0.296246401262924 0.0002179377234491721
0.2151916185188021 0.0003685147751264988
0.03371541148231132 0.0002378444275239366
0.004920944276545576 0.0001459954946966197
0.2930620480106975 0.0003176111929945331
0.1950322627341687 0.0001157202289336856
0.6267188646998342 0.0003734428849646574
0.7501412385747529 0.0002049395240304879
0.4374970543031126 3.861846860241388e-05
0.6756906352703691 0.0002340886391902824
0.3033975540136347 0.0001014404004608682
1.042091526685293 0.0004454383645430641
0.04512692877405943 0.0004625401668855238
0.02431717738911834 7.276781830932623e-05
0.2952984794996471 4.366898198827764e-05
0.6321153436960828 0.0001551028623840821
0.180285974630214 0.000110161949240444
0.6007738166421054 5.747632244826725e-06
0.03468354920834896 6.485781118894078e-06
0.598316904207155 0.0002906152722713336
0.542451470811364 0.0001693791363014204
0.2616519157828046 0.0001132650020970492
0.09051385444445431 0.0003102106292532127
0.1626261029269259 0.0001658629354021679
0.0236422765629997 0.0001615280501237806
0.04598560278970024 5.25294107342793e-05
1.818570808547016 4.270999969737772e-05
0.02943605878677694 6.612025389415621e-05
0.02192280506112337 2.570102706765326e-05
0.7932268981950398 0.0001183806549971404
0.04458748444159748 5.82816316346432e-05
0.7474374233738987 0.0003265254569791674
0.04421759231326015 6.145141720922708e-05
0.6217389612102286 1.416234293528664e-05
0.03899081698069882 2.463051448981843e-05
0.3644694702606402 0.0002193463175170928
0.4925308119960911 5.613995323126377e-05
0.009025149481900927 0.0001783470445615397
1.490833202810326 0.0003855458749383597
0.8049038651235652 0.0004756712274813263
0.9437170384406971 7.114938741463411e-05
0.6845538958285999 0.0002529132147445303
0.1804530256221801 0.0001105889520872819
0.4489181898472495 2.236573125653711e-05
0.6607599665610181 9.758122418927125e-05
0.09855803751853648 3.913478326960215e-05
0.1078660321591299 4.90919236048166e-05
1.216752471735431 0.0003364143080049217
0.3603570383177102 0.0003857907417637049
0.0577364802355833 0.0001950875442771782
0.1089259457646143 4.581353720791044e-05
1.068603305634769 9.081650550727388e-06
0.01304271401571286 5.364559229067183e-05
0.9910264688346164 0.0001475457098199631
0.8560847293286773 0.0004565392693751432
0.6324997946552091 0.0003953004891787693
1.132968163554193 0.0002186335902636818
0.1229986553157415 0.0006810756920506881
0.145253415303577 0.0002174516803391875
0.08153471259080985 0.0002203370214935197
0.05602617102978787 0.0001065602065374862
0.04025819313154409 7.918263352418591e-05
0.3863365965684232 8.520523639870391e-06
0.1416231652804095 0.0006321797225503376
0.1945671759021546 5.724569400805374e-05
0.2399263215864681 0.0001770608497496493
0.0836907247861178 0.0002294859104689946
0.00790450819577939 2.571461150308829e-05
0.2290185448226581 0.0002848327861539426
0.1082441624239488 0.0002215902792529884
0.07360366610108064 0.0004312657346414822
0.008378460952276264 0.0004248517203543435
0.03199164259224113 0.0003956416829103063
0.289347537262 0.0003273163344920814
0.005978491760612574 0.000307196169261808
0.8793172990157121 7.356935641240847e-05
0.5303323597782104 9.940520099215597e-05
0.3506786044012107 8.607136260325792e-05
0.2404799812048771 9.566192669252676e-05
0.7909632974096464 0.0001925675285910998
1.033098087327661 0.0001594390302741425
1.17180255823553 0.0003723311135746575
0.02582858705490595 3.792914446252383e-05
0.2843209780432812 8.226182695954994e-06
0.04328780621209334 0.0005011488390173224
0.05778895838082778 7.433231433233514e-05
0.007114580992320776 0.0005419302587898395
0.2371995864560413 0.0005442172992030261
0.1817177401280821 0.0002600098727280818
0.4086177873493949 6.907548904429573e-05
0.5351540578282082 0.0002278060603355689
0.1961577762052422 7.141121486184313e-05
0.1746073775204064 0.0001991156013803901
0.163459946847887 0.0001285311417731208
0.1885035554621487 2.842163555200328e-05
0.0245556563622579 0.0002768577372015464
0.801637658741015 0.0004261024272863743
0.9988034761854905 0.0001082315293336871
0.3744223043821269 0.0001023352245045201
0.08710976444899353 6.265227769901672e-05
0.06830331651893737 7.647092389284964e-05
0.2124656975621966 0.0001283603772198499
0.5128821766810392 0.000135000664953535
0.04413940150606787 0.0001656702479890256
0.8596255012003712 0.000267940685097575
0.03584977387817869 0.0007939361814160055
0.4509449921503068 0.0001243848700136778
0.3565287289999359 0.0004599151860651775
0.615962678735417 3.251691609393426e-05
0.06613246294583112 0.0001908780858623876
0.2540345045382777 0.0005990796752776129
0.07932961342529006 0.0002667940943005805
0.4056492610150687 0.0004914325755813802
0.1188492501676913 0.0003155945974982533
0.1323395553290214 0.0005381989576887909
0.3318852342920236 1.368992738290747e-07
0.02865752806530386 0.0001440549924920488
0.3563688682930245 8.577659478544498e-05
0.2276691934272753 0.0002640235624392694
0.02126391157514491 0.0001618725980789758
0.7034980938584411 0.000100343900367723
0.2866966154184367 0.0002142604792938812
0.9712649609993917 0.0005126181639736028
0.07842147954925099 0.0003383884911291088
1.441030594356694 0.0003900665019461424
0.232743314588264 8.631293796894967e-05
0.02092581427407541 4.622083908422529e-05
0.01113344015023163 0.0002855992247357315
1.127306585861618 8.929431558760623e-05
1.50293085212602 0.0004660056572756643
0.6535167073625335 0.0003147807557774276
0.4456940487077879 0.0001080533987312128
0.04259639734197481 0.0005765762056030365
0.1031041840738727 1.474511250068359e-05
0.3595908688635303 0.0004922650224128126
0.356884323624284 7.338906184857716e-05
0.04417999871575048 7.141011150977512e-05
0.5262950694346683 0.0003661899281164804
0.01176381356920835 9.227464691910046e-05
0.2904085874844888 0.0003780960275853917
0.4878462542043196 0.0001874198329649445
0.6599146724372984 0.0002692418814620542
0.08829899781396536 8.551054663746308e-05
0.01072141195967464 1.888202289377474e-05
0.0293435680499083 9.461695562450484e-05
0.1684215208939552 8.483083398400562e-05
0.2523677448592539 5.334761245490778e-05
0.6461514969502991 0.000956679484035466
0.02259914784906214 0.0004349002008809559
0.1343027639742431 0.0003585312740478146
0.2553052181433821 0.0001555177541522784
0.0777225954213852 0.0003055503623104313
0.1556429098070269 0.0005788660229062901
0.2866708880838157 0.0002038191763402692
0.07635399454470684 0.0004182125847747543
0.2787664328200046 0.0001910458583335427
0.02929086277459039 7.804883338986453e-05
0.458180446370797 0.0002344124992597005
0.2975773947174975 0.0004558861022031784
0.03898880834726071 0.0002679819890887721
0.01960743043707487 5.884139955233673e-06
0.8769327957160786 0.0001035104314183149
0.09427517480751667 0.0003661930832182834
0.6606558408131807 0.0001728731668949064
0.08523564966615654 0.0003771068475258059
0.1908360854422437 0.0001278825630698505
0.00453007815808629 0.0001604678331704342
0.179697046791462 0.0003160272449566328
0.1892123191692001 0.0001374554092581289
0.0609238541983422 0.0004136838619427299
0.06073261799805938 0.0001288992871714701
0.1176049201824763 0.0004050332851077267
0.1885210951072931 6.223880538443626e-06
0.1719167997251216 0.000114084347884061
0.02375132991271842 0.0003109586894136369
0.04388648824204876 0.0001874974006868633
0.1950076524924988 0.0001893423803603963
0.4199675486331271 0.0001516240805265981
0.4513245871747625 0.0003068207689387927
0.841097676770595 0.0002743520594480582
0.5700336527870731 8.777058168647864e-05
0.2662017588579939 0.0001614130464907757
0.7796728275441815 5.61614094744244e-05
0.06534076563792214 0.0003018677678676266
0.4345491852151822 0.0008426780530238576
0.9334907559230178 0.0002217964197675003
0.4689864479874395 0.0002085779735917836
0.06869936586662233 5.017997356629906e-05
0.01979489444699788 0.0003558892028985829
0.2750290957586899 0.0002363453916086235
0.006952351738302014 0.0001314519510448533
0.7414499476371541 0.0003274573059250461
0.4148878876030098 0.0002480741607712586
0.3711004086361356 0.0001473799075812681
0.2475096671954128 0.0003235933054994633
0.2312858217557743 0.000403149308300768
0.001025170523701213 0.0001275152913586456
0.4936818940651546 5.926471964733933e-05
0.1167005251481539 7.979775985927162e-05
0.01428783137363538 7.968099326003777e-05
1.25254335236831 0.0004370196450893943
0.1699323524892172 6.227944699094616e-05
0.1974392642037882 0.0002116814230638612
0.2196357961455386 0.0002635875998775456
0.1315927591665174 0.0004583637942061183
0.3070753146839885 0.0001972656419219619
1.253887819331754 9.788863275957717e-05
0.1921079152922236 8.335229431282301e-05
0.6212627742678254 0.0001305073695161026
0.9536950323771063 0.0003780736750355802
0.3138633218820963 9.159157947468897e-05
0.2221018529301327 0.0002999388276915456
0.2641724797182065 0.0002268683532528212
0.3876484650816075 0.0001912497333270976
0.09301151712626075 7.399482208599845e-05
0.4111557655419557 0.0003294836597080965
0.568184738563416 0.0002025041709008088
0.1845358863729136 1.632858254119142e-05
0.1592068377115841 2.373953746706667e-05
0.4794854892674031 9.198349424023263e-05
0.02445402370143427 0.0001249016776303156
0.4585914022159542 0.0001162133231160973
0.07199983979132513 0.0005732196550860341
0.5870575851306732 0.0003467699872080014
0.767676015391463 0.0001359877792760632
0.6931197499123875 9.133941570113671e-05
0.333173801012235 3.606215687616579e-05
0.5735238525567941 0.0005148136083009703
0.2806720932317512 0.0001127162283360831
0.003105787917964194 0.0001325030239797531
0.4164267263144292 7.905782469137765e-05
0.02364905891306591 5.789585121859985e-06
0.03265995812348913 0.0001002337053990761
0.05621383694628201 9.471937778191118e-05
0.7614912530601495 0.0001955357490639703
0.5932777524692243 0.0002511320518881051
0.6479242322739711 0.0003864892737448656
0.4052052906595208 0.000149409523701598
0.6634448538756846 0.0001454088259590604
0.1795365021500895 0.0003395199816269049
0.1137065075825048 5.122778311730852e-05
0.07828387520957376 0.0004238345767502203
0.1546704315228557 0.0002172928011822494
0.009143128176328079 5.410267756363213e-05
0.8305055121143869 0.000354206321370444
0.002265400175920372 0.0001410253585031646
0.6790926506646333 1.440939164946216e-05
0.07300748285759456 0.0003707913269164197
0.05345267384091323 0.0004361998940690579
0.01956690489460648 0.0002360091500119225
0.1892028898468661 0.0003294042643274039
0.9597905949821063 0.000103128125122783
0.1003215942958435 0.0003824635542475162
0.08508424694873921 0.0005237920098738672
0.9726557897460374 8.935808845754306e-05
0.01223483110697931 8.216160937165531e-05
0.6710644708088478 0.0001108360140147365
0.1625650731752384 3.593558905403732e-05
0.09230827291621044 0.0001470327419839398
0.6676493523702111 0.0006404680771870386
0.5974228422826402 0.0001375396803420062
0.039960696313922 4.796383056153121e-05
0.6614929993905877 0.0001321458152071806
0.08710729658548215 0.0003155299910336517
0.3592482746933857 0.0001536218842584476
0.3488126545100326 0.0001977429474404678
0.01141909677654636 3.857192745985094e-05
0.0664047795764055 0.0003815585719003685
0.8794661231543094 0.0001414894730678469
0.1822305224154922 9.279373392246396e-05
0.5631038089807786 0.0005064691112181986
1.004953218646742 0.000304436006594945
0.3420420510182606 0.0002586554331357951
0.002931312963337913 3.932417917810537e-05
0.2117615162160303 0.0005111071884751977
0.090622488460278 1.228336831602925e-05
0.4979979275975071 0.0003936307690995037
0.04648268065610259 0.0003809252206009237
0.04702087765625122 0.0001955078004361915
0.3357902517109115 1.491593850435459e-05
0.3128544069895421 4.644379865079564e-05
0.004096489781742648 0.0003194704205308182
0.03570900876731247 7.516607541329003e-06
0.1503155757366534 8.371950526924516e-05
0.001515332526910862 0.0001005762824982503
0.3813997068569236 0.0002009823069488572
0.08775798043224728 0.0001351026709831506
0.2152279696353771 0.0005521611150780399
0.578897958771042 0.0001509443355548017
0.1562578548044685 0.0006352979909660321
0.5510061572394016 0.0002360130581019734
0.1196727732258329 8.491102318430354e-05
0.6837886529597075 0.0001486443693147348


==> exp/exp4/youtube-kemeny-time.txt <==
15.08497190475464 63.37654495239258 15.08497190475464 63.37654495239258
52.81152105331421 101.4320509433746
29.45989799499512 95.29469799995422
40.92380881309509 96.82695388793945
298.8540489673615 196.3016068935394
285.9322159290314 227.2688000202179
37.23969602584839 91.65111088752747
31.00451111793518 92.77990198135376
38.44024896621704 96.82464003562927
36.09402585029602 101.6269221305847
61.93047881126404 115.4424178600311
156.5466911792755 153.9124660491943
155.4637880325317 162.1993420124054
33.8604428768158 97.26037311553955
167.4105069637299 170.8222811222076
46.82553696632385 102.3832130432129
91.74452900886536 124.6012048721313
105.9478261470795 139.7399008274078
101.0422170162201 109.7074420452118
178.7313268184662 178.8368690013885
172.0773828029633 153.4756019115448
208.5545098781586 185.3789238929749
311.8364288806915 218.163064956665
184.607115983963 168.1528148651123
296.7716159820557 232.3623251914978
112.7298829555511 137.9286170005798
96.16867303848267 122.3209578990936
85.64568686485291 118.3823230266571
212.7739517688751 187.6919620037079
164.2437918186188 161.8707239627838
65.01504397392273 103.7620439529419
159.5072410106659 167.7289190292358
173.0278658866882 167.8813560009003
19.50361394882202 91.70719289779663
163.7073841094971 167.1676421165466
188.1409320831299 176.8267171382904
68.64354586601257 113.2899260520935
166.8429100513458 166.4438400268555
198.8435800075531 157.7926850318909
185.0583820343018 149.6969451904297
166.2282218933105 160.3574910163879
172.3679559230804 174.2577569484711
153.9732849597931 154.618320941925
314.0282111167908 252.0902290344238
400.7783000469208 286.403272151947
46.70588111877441 96.70595097541809
108.5339539051056 128.6903879642487
32.83566999435425 90.05639600753784
164.7003750801086 162.4372270107269
271.2007281780243 182.3252239227295
41.21735000610352 96.21773219108582
174.4880399703979 166.4722609519958
316.3913340568542 215.1608629226685
154.7167208194733 163.6746699810028
179.7577798366547 170.1660249233246
180.0860919952393 163.832300901413
326.8116528987885 231.0112879276276
183.9205179214478 174.7815289497375
168.4872529506683 171.9568109512329
86.5090000629425 121.7886018753052
390.6491329669952 268.0127081871033
205.4455528259277 200.3950130939484
86.06915783882141 122.0026910305023
29.31221795082092 92.94401717185974
165.0701539516449 157.6679110527039
77.66382098197937 113.1375298500061
29.34749507904053 89.84941506385803
169.8508059978485 161.5883049964905
69.34877490997314 104.2309129238129
110.3368120193481 129.6758248806
32.4679479598999 93.84381198883057
91.1742730140686 117.9706339836121
119.5742511749268 146.2194020748138
112.7578098773956 126.7434988021851
288.8591310977936 195.2838311195374
340.2483839988708 268.7904078960419
217.3776090145111 224.7618801593781
349.8712661266327 253.567146062851
74.3600218296051 109.6744949817657
156.7302739620209 158.4584522247314
166.589595079422 165.3859930038452
333.6142630577087 251.1343989372253
109.2006769180298 131.182797908783
102.3156840801239 126.5893330574036
181.5791308879852 184.948625087738
70.35741782188416 111.0146241188049
464.2865180969238 330.9716567993164
167.1748678684235 151.6887400150299
41.75176501274109 99.60317492485046
358.4132180213928 224.8145339488983
169.0048949718475 150.8184809684753
183.2321648597717 164.1117258071899
21.93663716316223 88.23122596740723
108.4176549911499 133.3012311458588
178.664046049118 162.9424469470978
451.3114631175995 285.8082430362701
162.6350140571594 156.1257989406586
93.26350212097168 126.787446975708
94.64974784851074 123.317950963974
183.4801030158997 178.4573450088501
239.8996560573578 187.9227168560028
129.3633971214294 147.7600409984589
260.4674417972565 195.160266160965
34.8791708946228 97.61351990699768
171.8382041454315 152.1921789646149
177.8501870632172 148.1394720077515
186.0438840389252 177.8456909656525
208.607125043869 191.2895860671997
173.8436958789825 156.9554991722107
24.62929701805115 93.4726128578186
157.4073259830475 179.2794399261475
355.8279149532318 236.6750800609589
442.611377954483 283.0705900192261
181.1935889720917 172.3721630573273
156.6477749347687 150.6605670452118
27.3534140586853 92.28691577911377
124.0112249851227 132.2392649650574
157.3138010501862 153.7124590873718
92.55474996566772 124.2007141113281
286.2487778663635 239.294713973999
191.1127989292145 167.1483068466187
339.1079339981079 252.2834208011627
97.74458503723145 125.8725128173828
65.04773807525635 106.2440021038055
97.72050309181213 134.3320460319519
168.2082500457764 157.8196539878845
238.5712230205536 209.7656819820404
185.4771189689636 185.2090260982513
289.8102719783783 257.2056441307068
257.7912349700928 184.1312351226807
180.7573988437653 178.2311129570007
83.78503203392029 109.9202492237091
56.59606981277466 103.3918888568878
60.12537407875061 107.5437030792236
160.6713080406189 153.2806470394135
40.28890895843506 96.92442989349365
196.9122941493988 159.6945421695709
167.0011899471283 167.9899110794067
400.9972329139709 294.1726520061493
302.6932849884033 238.9325339794159
189.1537370681763 160.0896089076996
178.4326050281525 141.1676528453827
250.946456193924 208.27561211586
162.1112520694733 186.7492311000824
173.1928470134735 147.7465319633484
104.8913590908051 130.5917868614197
299.3166310787201 232.9628720283508
185.6424949169159 172.3544631004333
187.2845199108124 161.3425860404968
47.71475410461426 99.35239410400391
65.58435797691345 119.9298119544983
160.1264410018921 146.9495038986206
707.2863159179688 391.0506761074066
224.74689412117 187.2009160518646
167.6078610420227 170.5931370258331
59.35197997093201 106.8452620506287
178.7562868595123 176.1700739860535
176.3220200538635 171.2374880313873
52.75171303749084 99.75910592079163
194.6702728271484 169.3683469295502
29.03473377227783 94.14343905448914
157.7971699237823 161.6760199069977
424.1974940299988 337.3941118717194
68.78397011756897 103.0191669464111
79.74780702590942 113.0499811172485
155.550586938858 155.1441698074341
188.9152688980103 180.4677159786224
175.3815808296204 151.4782269001007
69.1298930644989 121.3798410892487
176.8382229804993 154.6988220214844
175.3088779449463 158.3913569450378
173.4671549797058 162.1371109485626
540.7118718624115 368.2414469718933
82.20993709564209 113.0566318035126
63.30447292327881 114.71351313591
159.3923029899597 169.5330860614777
98.76402807235718 134.1845281124115
191.4823668003082 176.9893720149994
106.5680170059204 137.8824529647827
190.4132759571075 186.0218081474304
280.6724629402161 210.111615896225
15.87931203842163 90.48722410202026
200.1041669845581 157.572408914566
105.0815551280975 128.1626350879669
182.1749181747437 150.9422960281372
188.0243470668793 148.0612349510193
183.1722211837769 155.5587730407715
326.1680748462677 207.3510599136353
184.788008928299 168.0242509841919
77.83805680274963 117.861701965332
159.2166049480438 145.6254100799561
51.80244588851929 107.2320809364319
98.44196510314941 119.3713521957397
206.8348059654236 190.2628490924835
343.5972769260406 248.0336391925812
30.85554099082947 86.35632514953613
113.2818918228149 149.8183488845825
261.1323490142822 227.5968101024628
72.73696708679199 110.0505499839783
189.6117649078369 154.6012070178986
248.6003501415253 188.559839963913
178.8972189426422 166.7963519096375
161.2374079227448 172.8821940422058
192.5265769958496 160.6954131126404
188.4758570194244 153.577810049057
17.69294095039368 94.44490003585815
176.4087870121002 174.3698189258575
392.6834709644318 265.8305878639221
219.766932964325 184.2273828983307
189.7962558269501 191.7282681465149
34.84137201309204 95.98304915428162
152.1684429645538 181.6223850250244
173.0343961715698 159.9805610179901
66.48256993293762 107.3762059211731
174.4614770412445 172.0327260494232
37.71372890472412 94.54840588569641
179.6877422332764 177.3537518978119
162.745157957077 167.557382106781
330.390625 222.5449299812317
36.5650110244751 94.62253999710083
33.5149781703949 99.95181488990784
76.78154277801514 116.7609910964966
195.9866578578949 178.4663860797882
269.1598219871521 205.9653978347778
32.66447806358337 98.89707899093628
90.34714198112488 114.5317962169647
213.304190158844 172.834979057312
38.39144992828369 101.0727171897888
80.23443102836609 127.0380899906158
193.8320751190186 179.2987451553345
48.89350891113281 101.2231569290161
187.6641039848328 162.6783080101013
41.61111998558044 99.13377213478088
188.1975479125977 168.600252866745
164.1992521286011 163.5423319339752
165.0819849967957 165.5329301357269
19.82947611808777 86.76685190200806
314.2752869129181 254.1015520095825
88.34873700141907 123.4307680130005
184.4417240619659 166.0455250740051
173.3483510017395 162.8852479457855
52.2380678653717 106.6554338932037
27.06931304931641 94.00242686271667
152.3914630413055 154.8818120956421
22.08387899398804 94.65362000465393
181.4362637996674 172.1743099689484
236.168897151947 192.4400029182434
197.0497169494629 156.3611841201782
86.02397298812866 118.7759370803833
303.6305658817291 234.8226261138916
137.195111989975 147.1654419898987
67.44859099388123 113.9561810493469
115.8246910572052 142.9271512031555
29.88530898094177 86.47357487678528
70.32544302940369 110.9359970092773
165.5670011043549 174.0872449874878
94.28123688697815 116.8143680095673
46.64440107345581 95.18210983276367
184.9716219902039 166.564532995224
161.3302059173584 153.9543690681458
95.5004940032959 128.8592610359192
363.6070158481598 241.3020429611206
24.28430700302124 88.64821290969849
85.90955901145935 117.6315340995789
60.68448901176453 114.3663210868835
32.90339398384094 102.1895880699158
211.8893778324127 188.8513288497925
38.17526197433472 93.11041784286499
159.3502140045166 162.6165678501129
175.1046869754791 162.9943108558655
24.9037778377533 96.02983117103577
387.4310309886932 234.4965379238129
310.5237271785736 239.419821023941
147.9759080410004 161.7217619419098
63.37897610664368 113.6606159210205
159.9592452049255 180.711522102356
178.3428549766541 170.9098038673401
175.3644211292267 157.9788959026337
30.05931091308594 90.2211639881134
261.4655940532684 211.8804311752319
37.06115221977234 101.7803950309753
186.475742816925 160.1636822223663
54.83189511299133 102.4209439754486
165.4967458248138 161.3487260341644
92.40769410133362 120.026782989502
167.2123470306396 157.4578678607941
201.4321157932281 178.2608971595764
107.0144529342651 141.8188638687134
413.5890619754791 282.7388381958008
694.3270671367645 405.946280002594
172.9185118675232 181.881000995636
78.73733901977539 117.6227672100067
90.87958192825317 128.2690877914429
187.079619884491 186.8834609985352
23.26682901382446 83.84845805168152
485.6758031845093 319.6550009250641
178.4764399528503 162.8709390163422
89.78865694999695 133.3556790351868
94.91937112808228 129.9513130187988
187.789482831955 174.7399740219116
214.7298760414124 189.6789209842682
228.7049520015717 199.8487908840179
302.7388098239899 246.8511719703674
194.9600369930267 177.2690591812134
355.4361870288849 242.4087278842926
67.41046810150146 110.107106924057
113.6581158638 134.3663899898529
186.7451839447021 165.6458308696747
173.6675200462341 189.998076915741
219.5049369335175 157.6615879535675
41.24330592155457 96.13041591644287
60.37276601791382 111.7805390357971
180.5909988880157 170.9640891551971
299.418909072876 299.3884229660034
183.4083530902863 157.0710551738739
165.5729730129242 152.8565940856934
86.26201987266541 128.7208909988403
71.14226007461548 115.8290040493011
265.9139921665192 208.8528800010681
156.4896500110626 144.5380070209503
170.2194221019745 164.935259103775
185.5063199996948 167.1807489395142
168.3125801086426 156.8463449478149
187.7371520996094 164.3021259307861
155.6168718338013 153.7690041065216
173.3480799198151 163.3638851642609
171.6033880710602 161.9152290821075
87.53914499282837 120.1135609149933
51.05547595024109 100.3721299171448
171.5205979347229 156.3520028591156
31.46240401268005 93.721431016922
277.7089719772339 198.3142831325531
203.2823219299316 162.6480000019073
79.11651492118835 124.6001651287079
441.5159921646118 299.4545919895172
163.9897208213806 159.0714309215546
85.03999400138855 123.6420059204102
463.1236190795898 293.2027201652527
224.9381060600281 190.5629131793976
66.94811487197876 105.3866000175476
66.64970898628235 108.1522581577301
188.0084829330444 165.8055689334869
305.4079079627991 236.3438231945038
39.98305797576904 101.5416059494019
118.5997471809387 134.4106419086456
47.15793800354004 91.16502904891968
55.09897994995117 105.6470131874084
148.0404989719391 165.2362320423126
138.3432190418243 140.2389340400696
164.5097560882568 166.875244140625
91.55344891548157 117.177729845047
76.85421395301819 121.9082810878754
243.3317561149597 202.8109920024872
100.8078429698944 137.2914130687714
480.5497019290924 306.882171869278
191.2164309024811 164.7354791164398
152.94904088974 170.2698109149933
155.51380610466 166.6083610057831
47.28729915618896 93.96513080596924
174.2934830188751 164.0187180042267
24.7653329372406 92.05352807044983
201.3866109848022 200.6330409049988
157.8055181503296 155.7793438434601
252.9460999965668 189.3987369537354
206.0275938510895 185.7325749397278
39.97677516937256 93.72922515869141
120.5492429733276 139.433219909668
90.68956804275513 128.3141000270844
179.3187320232391 158.945170879364
195.3235478401184 167.2426991462708
24.85670900344849 88.6931848526001
42.21322202682495 97.87455797195435
185.2270328998566 167.0125629901886
75.63290095329285 115.099524974823
45.97476005554199 91.26089286804199
184.4698939323425 190.385390996933
314.3487758636475 217.8231530189514
183.8568429946899 162.8502490520477
111.0859789848328 138.3038849830627
96.52138495445251 122.9996709823608
157.7641799449921 163.7226479053497
159.6268668174744 161.9177579879761
17.99489307403564 91.00751495361328
254.1737089157104 196.0480978488922
16.39818000793457 87.08613514900208
225.4429569244385 183.2409868240356
168.4153988361359 157.1623139381409
114.5294120311737 135.2287058830261
66.97754979133606 113.2023918628693
408.4966218471527 273.8169000148773
32.91560101509094 94.09477710723877
211.9914839267731 175.9564769268036
63.79190802574158 111.4435620307922
199.1379239559174 160.4735000133514
101.1496589183807 126.1252331733704
170.4319350719452 159.9171221256256
297.5966699123383 184.4288561344147
172.4540278911591 144.4606637954712
176.9025299549103 157.4414520263672
187.3678820133209 167.1854791641235
175.7024738788605 178.0853290557861
183.7421050071716 178.1936619281769
260.6902339458466 214.8279640674591
247.818069934845 184.717670917511
160.9850008487701 173.6400170326233
191.2956349849701 174.5817651748657
33.38495182991028 98.96463990211487
193.6883261203766 170.4606499671936
23.47452783584595 89.69707798957825
160.7368688583374 170.1559579372406
21.37939405441284 92.44234299659729
170.0943768024445 159.1732020378113
90.74320602416992 124.0732460021973
169.2076451778412 147.5679640769958
184.1471660137177 166.9201180934906
119.3441009521484 136.677934885025
37.45892596244812 96.8630518913269
102.4377949237823 120.6745729446411
151.4401299953461 163.986181974411
374.7253859043121 238.5655241012573
177.0081219673157 164.299733877182
112.8219411373138 133.2421250343323
213.2230260372162 167.2530200481415
307.6388189792633 222.8273470401764
144.7251658439636 153.2983179092407
166.6993200778961 169.8218789100647
171.264683008194 168.054566860199
208.5486369132996 179.2053670883179
421.4882400035858 288.9297959804535
178.9242610931396 185.7012889385223
183.058443069458 159.2831339836121
166.8958189487457 158.02792096138
51.2968921661377 110.7392899990082
91.35648608207703 126.0779311656952
74.36006689071655 113.0482680797577
209.9476020336151 205.6296370029449
148.6311919689178 161.8203530311584
160.9567289352417 148.1407041549683
33.31317615509033 91.26758599281311
174.4908859729767 151.4179491996765
172.3849720954895 167.7275240421295
144.1946377754211 165.096314907074
19.87033605575562 91.94351100921631
244.4728970527649 179.9997990131378
210.7731740474701 156.6957709789276
155.1939070224762 138.2118952274323
91.17923498153687 132.7889530658722
183.134813785553 170.3667750358582
95.91404294967651 123.6022479534149
62.89187908172607 103.8375079631805
48.77631497383118 100.1977000236511
63.34906601905823 107.838634967804
160.0532600879669 163.2565670013428
463.695650100708 314.0439319610596
155.6506609916687 162.7186050415039
372.3710329532623 275.7237451076508
33.47972989082336 91.24199414253235
190.1468057632446 159.0494749546051
30.32987022399902 91.12261199951172
256.592346906662 225.310054063797
60.76768493652344 112.1510448455811
87.45493698120117 123.4202451705933
67.45634603500366 108.6168999671936
354.4207561016083 266.1639699935913
627.5431308746338 450.6559629440308
31.89716601371765 91.05222320556641
200.291100025177 179.1292169094086
159.1084578037262 162.6971840858459
69.29853796958923 111.6096391677856
185.2999539375305 164.3435099124908
107.0854618549347 127.9590308666229
16.56092596054077 87.7570219039917
65.12014198303223 121.6713199615479
181.2346432209015 169.0155370235443
287.8498508930206 207.2126791477203
166.7344710826874 151.2990829944611
186.4994158744812 158.1280269622803
96.75497007369995 131.0735650062561
630.9356861114502 354.8182711601257
327.2397198677063 249.9161009788513
377.674085855484 286.6724321842194
54.69528102874756 105.8242030143738
187.5767259597778 173.7002258300781
35.59058594703674 95.68763113021851
61.68988490104675 101.9897420406342
186.8956789970398 173.3149449825287
163.8671569824219 160.326318025589
73.63563108444214 117.3617010116577
165.1571269035339 169.0219519138336
16.20496010780334 87.43545508384705
175.183112859726 153.3080370426178
184.1167731285095 170.1155030727386
197.3507208824158 160.8773810863495
173.4916059970856 154.9114968776703
184.1484971046448 161.24285197258
349.0525028705597 244.013790845871
167.6707370281219 160.8159070014954
176.7129690647125 154.0098481178284
86.41856002807617 120.3602561950684
64.83512902259827 113.8171350955963
186.137179851532 160.0388991832733
160.5635390281677 168.8920319080353
69.38482809066772 110.0730788707733
179.5257668495178 157.8659069538116
97.75783896446228 128.6317269802094
122.2853760719299 122.4148290157318
174.769364118576 172.631698846817
167.4576990604401 162.5852952003479
190.2138321399689 178.9942891597748
173.4375700950623 180.4311118125916
292.1779088973999 224.688080072403
311.0093548297882 228.995167016983
161.4494218826294 168.9483511447906
47.88287305831909 109.3968617916107
62.58152794837952 114.0992729663849
84.63964200019836 129.1618399620056
219.5031719207764 200.2630648612976
269.8755369186401 200.3783559799194
195.3937180042267 160.460832118988
176.8152120113373 152.8763520717621
178.9265940189362 189.2781028747559
347.1419579982758 281.4736108779907
182.1906650066376 173.8945569992065
172.3716979026794 157.305762052536
36.07513093948364 95.59030103683472
230.8840749263763 200.7188341617584
69.51120805740356 117.6688899993896
371.6423518657684 234.2975769042969
179.3604938983917 164.3872289657593
172.0405609607697 147.7939150333405
21.58197999000549 83.84467792510986
237.2963781356812 201.5573959350586
48.91601395606995 103.1139149665833
101.1308159828186 127.4980728626251
135.8953230381012 139.3468880653381
113.2519547939301 138.7737488746643
96.64724612236023 122.6439819335938
241.8344390392303 179.4146549701691
86.05320382118225 136.9539151191711
171.2065720558167 163.690034866333
152.5823619365692 156.392893075943
80.80565094947815 113.2442169189453
71.38204479217529 111.5035870075226
96.16403388977051 128.8746860027313
117.1541481018066 134.7044999599457
155.3678040504456 176.1519000530243
175.3616018295288 174.4365990161896
380.2986650466919 239.4118959903717
161.3688020706177 169.8615040779114
73.54162406921387 107.2169539928436
322.3638250827789 245.654620885849
180.7973959445953 170.4637610912323
179.5674550533295 159.152606010437
90.0656909942627 127.0266690254211
307.0914928913116 242.2257459163666
143.808406829834 162.3877890110016
101.7961909770966 126.4114170074463
310.0543019771576 214.8818888664246
211.7187230587006 179.9945640563965
39.58937883377075 94.77956700325012
58.86746191978455 112.9827978610992
171.3663830757141 157.5912170410156
198.7485630512238 176.8388638496399
66.79552602767944 102.4310820102692
244.1652998924255 238.9325740337372
221.7324540615082 179.541787147522
106.1315009593964 138.360179901123
127.1033148765564 141.6928651332855
91.26752805709839 116.8711638450623
68.88731217384338 106.9155349731445
33.49109816551208 101.0550580024719
192.1936600208282 179.4774820804596
97.17130208015442 124.9631569385529
84.87015891075134 117.3636090755463
26.66860294342041 92.10925078392029
113.6426520347595 135.6962490081787
166.0170741081238 157.3777189254761
48.21766400337219 103.952831029892
166.400731086731 163.7267091274261
64.10569000244141 117.1540839672089
207.6779508590698 196.5831680297852
406.9773409366608 276.6815869808197
105.783255815506 141.2407970428467
51.28589916229248 102.7997410297394
240.6399002075195 179.8109560012817
172.9758770465851 171.5439100265503
172.1538689136505 172.9700179100037
445.4688391685486 274.4736359119415
162.6019310951233 179.4290668964386
109.076947927475 131.0006442070007
208.6341998577118 164.0317120552063
199.7531700134277 171.7967171669006
186.5227801799774 153.1476459503174
235.171571969986 197.3495738506317
190.3434710502625 176.7851009368896
389.8779351711273 271.9927370548248
195.2214269638062 178.4750030040741
19.16369605064392 86.14087605476379
95.87393999099731 120.9084529876709
91.05187511444092 120.2079479694366
294.1286189556122 236.9687869548798
177.3537321090698 159.6960608959198
180.7349939346313 164.5486218929291
312.3225519657135 237.6676070690155
183.6025319099426 164.8989989757538
250.743255853653 209.6813998222351
77.05861806869507 118.6327300071716
177.4506301879883 175.7253649234772
113.3637518882751 122.0070400238037
32.18513202667236 91.47526884078979
36.7918529510498 92.82732391357422
199.7674999237061 181.0538008213043
180.2096140384674 190.5304338932037
273.2626168727875 235.0170750617981
165.1082370281219 166.7089691162109
205.0937190055847 173.2691669464111
57.42691802978516 108.5801401138306
325.4339871406555 237.6746301651001
159.3231959342957 159.0901420116425
100.1049239635468 129.3901479244232
74.96478295326233 110.9835059642792
386.3982288837433 268.5288560390472
163.8730030059814 165.567174911499
143.5181729793549 165.8548541069031
162.775053024292 152.682904958725
19.56310892105103 89.68425703048706
23.00181007385254 87.82029294967651
207.819000005722 185.7536449432373
90.00261187553406 118.5708599090576
193.2630240917206 174.4945290088654
198.4597568511963 162.0675148963928
169.3422539234161 141.6148808002472
38.35862398147583 91.11554002761841
19.24694299697876 88.74842691421509
32.46852898597717 93.16663217544556
90.69132208824158 125.9057800769806
185.2510590553284 190.4027769565582
83.3073570728302 114.719810962677
51.82424783706665 105.7132380008698
173.7548630237579 158.4388039112091
314.0742239952087 304.7028939723969
320.3314518928528 220.9615659713745
219.6774921417236 176.0354099273682
334.7605540752411 217.4402990341187
186.2904469966888 172.9049139022827
177.3829708099365 160.7962830066681
190.7981779575348 180.5154371261597
35.3290650844574 90.67212915420532
296.5426290035248 234.8931751251221
178.4843719005585 167.1683630943298
171.4300360679626 159.7302310466766
176.5347499847412 159.749941110611
397.9501469135284 301.1752758026123
30.58761501312256 95.42396903038025
189.8901610374451 167.1829810142517
158.7249867916107 162.6809070110321
52.01549601554871 94.40694785118103
156.3992741107941 165.2261669635773
162.2306201457977 164.9018220901489
178.3433990478516 187.666515827179
91.1833770275116 120.343554019928
16.94564199447632 82.71652507781982
512.1623868942261 362.4321010112762
65.1311719417572 111.8615729808807
167.9454622268677 167.8450591564178
31.38948607444763 99.56907892227173
186.8012058734894 164.0167429447174
95.85194802284241 130.1570971012115
191.2164969444275 177.996885061264
178.7829699516296 171.1935110092163
218.0969529151917 222.5737152099609
175.2415280342102 178.0689120292664
326.487016916275 230.9119219779968
75.05155611038208 107.9523768424988
104.7950069904327 119.4685699939728
169.9112780094147 160.8994619846344
112.1258399486542 135.9227240085602
145.1285510063171 145.5871548652649
41.35193705558777 104.0385320186615
43.48989391326904 101.8573820590973
178.1327278614044 176.8177478313446
157.5244159698486 166.885614156723
164.9809188842773 168.21839594841
38.20122909545898 103.9935309886932
49.57192897796631 108.7280819416046
24.48918581008911 90.04077792167664
63.80029392242432 111.9515550136566
54.6001307964325 106.3142259120941
291.2182130813599 199.4418699741364
123.9267959594727 144.8805849552155
55.23888301849365 107.8043720722198
51.57474899291992 97.24968385696411
74.84979391098022 122.7551238536835
159.7555401325226 170.8466808795929
169.6645050048828 168.2213809490204
19.60073113441467 88.45533204078674
28.11650800704956 92.3480339050293
169.0158519744873 161.5414910316467
184.9072589874268 171.0103240013123
376.6307499408722 229.0700559616089
158.0020861625671 165.9180369377136
277.1627418994904 193.1890079975128
40.6830141544342 96.08253502845764
33.03188991546631 92.49566912651062
198.2816979885101 183.3833022117615
178.4649038314819 166.5716958045959
107.4581069946289 129.5796949863434
164.1107499599457 158.4664700031281
184.0457961559296 180.3085811138153
169.9800660610199 164.3004310131073
89.63634586334229 130.2412910461426
199.2651841640472 185.8587508201599
202.6882929801941 198.9042201042175
86.37032079696655 127.2683670520782
353.7768728733063 264.4297170639038
177.8409569263458 155.2561798095703
179.6895520687103 152.4798848628998
190.4427621364594 162.9972550868988
88.16621899604797 129.3277888298035
85.12509107589722 122.5390729904175
321.1004199981689 238.860955953598
22.11902499198914 93.25341391563416
169.5260188579559 163.4626100063324
148.9659268856049 163.0525979995728
245.2494721412659 211.3384919166565
144.2938749790192 154.1009020805359
338.3734500408173 262.9528729915619
17.44948601722717 90.11929392814636
54.30656504631042 110.881313085556
208.5663158893585 167.1731839179993
64.70117688179016 115.9947819709778
36.17725896835327 92.99786400794983
485.6208198070526 347.8974580764771
176.3138420581818 160.1380670070648
283.293625831604 208.1840620040894
180.1303100585938 173.9077770709991
33.21896696090698 91.87493085861206
45.27633595466614 92.89029312133789
121.9759328365326 134.2713398933411
184.2840979099274 155.8274328708649
43.43754601478577 104.1980130672455
196.0655238628387 176.4995920658112
228.1562299728394 186.003359079361
174.4962689876556 142.5776629447937
96.67055010795593 131.5477249622345
86.79498100280762 114.253674030304
255.4026899337769 195.1851391792297
94.41892099380493 125.3919160366058
156.3352551460266 162.0976810455322
84.35168313980103 114.2468299865723
35.26351499557495 95.98810410499573
334.0641860961914 226.9017457962036
117.6619191169739 133.1639940738678
434.5362718105316 296.1296570301056
151.5228300094604 179.595596075058
55.32826280593872 106.6530680656433
62.47755694389343 112.317125082016
184.8394708633423 168.4272730350494
205.6631720066071 201.6439628601074
89.91331005096436 116.9314889907837
190.5610568523407 188.8627860546112
285.6189148426056 253.0937759876251
124.9193379878998 132.3444051742554
174.7150449752808 178.2790610790253
15.05882692337036 82.43195605278015
170.6018631458282 138.8865149021149
116.5485470294952 130.1279029846191
51.84429097175598 102.7817161083221
179.072300195694 168.9788279533386
172.8173151016235 171.4217021465302
46.33382511138916 101.2176170349121
69.07337093353271 114.0080480575562
170.3278441429138 167.7197699546814
35.17629098892212 89.72280597686768
172.0850989818573 179.515814781189
151.9848508834839 148.2739930152893
56.83484196662903 103.7035329341888
170.2502729892731 153.1848120689392
181.0597519874573 160.885724067688
107.5522730350494 123.6413731575012
202.0296051502228 181.9286398887634
154.0240411758423 158.5253930091858
235.6922039985657 204.4525940418243
133.355663061142 140.7070760726929
97.64655613899231 124.5477888584137
166.9321920871735 164.5503270626068
72.27451491355896 113.1094751358032
316.9484941959381 257.1088848114014
52.9346489906311 96.69085383415222
185.1620740890503 153.1840510368347
16.90671610832214 84.40258502960205
191.1127359867096 156.0567479133606
150.864205121994 165.7785789966583
62.77450799942017 113.4977889060974
54.3277440071106 105.4101998806
34.8564178943634 96.31799101829529
81.12603211402893 128.6934192180634
161.4519491195679 162.8705568313599
166.0252821445465 174.1563150882721
169.7804229259491 168.083713054657
195.8194050788879 185.9375410079956
90.73511910438538 123.1141409873962
183.4636268615723 166.5668358802795
173.7195360660553 153.1305198669434
156.9828011989594 169.0787618160248
59.70412302017212 109.1767749786377
52.48902797698975 105.6421909332275
92.6049530506134 127.6399519443512
308.3073079586029 238.0797300338745
163.5374250411987 175.0308730602264
238.0718441009521 202.4799349308014
107.5558080673218 127.6520149707794
43.99083280563354 100.5381441116333
28.25621390342712 94.4232451915741
182.3506660461426 179.9838151931763
240.2979879379272 192.4633128643036
21.46463012695312 88.2576630115509
88.61502814292908 130.5825879573822
173.6040728092194 153.6565799713135
86.61483502388 124.2144019603729
37.64363288879395 103.4517848491669
201.2719280719757 175.1208550930023
19.73998403549194 84.4811270236969
46.60396599769592 104.7436499595642
131.92058801651 138.6728630065918
250.7336101531982 193.9053139686584
276.4308280944824 195.0804409980774
223.4961769580841 214.4758660793304
186.9883708953857 179.1503369808197
172.590099811554 170.2955300807953
171.301017999649 159.5050129890442
273.4060461521149 233.0903642177582
59.91985702514648 110.8884961605072
298.037682056427 223.0379710197449
301.8070571422577 245.8452219963074
170.0943830013275 173.4868030548096
197.8248188495636 167.2844879627228
163.8144211769104 166.9987621307373
250.0268700122833 210.1125628948212
114.7709069252014 121.112576007843
98.51830315589905 130.5872089862823
141.7170650959015 158.5757830142975
392.3968341350555 279.0750329494476
116.3112120628357 133.6476080417633
156.9107160568237 171.8743019104004
223.2640409469604 195.3361358642578
215.2633898258209 214.0283231735229
197.9095668792725 171.1276388168335
166.7555520534515 165.5605208873749
38.52480101585388 92.68260622024536
104.1291401386261 132.5688269138336
58.2603440284729 102.8055748939514
25.40057396888733 91.15667414665222
165.6643900871277 164.9248640537262
63.2110059261322 110.4622781276703
37.98875284194946 101.9341480731964
159.6349029541016 152.580414056778
61.72034907341003 108.016263961792
32.02836084365845 91.61643385887146
95.00352096557617 124.7391259670258
69.35583806037903 115.7096478939056
232.2092289924622 195.354551076889
169.8957290649414 155.767110824585
265.6896739006042 182.5784850120544
329.1928780078888 230.0863900184631
188.3330101966858 151.5860488414764
80.15295100212097 114.9539210796356
26.70213198661804 95.45634603500366
195.1803529262543 151.3782949447632
161.0563659667969 155.9273569583893
311.1817848682404 219.3357479572296
39.34644317626953 96.37701296806335
234.3665030002594 207.7482421398163
195.9090278148651 177.130607843399
184.6481909751892 158.73748087883
274.6384470462799 267.2559590339661
227.3339829444885 184.7995920181274
65.94282793998718 118.9900920391083
79.90670990943909 122.1963469982147
95.48129892349243 135.9123349189758
144.0641779899597 173.612144947052
42.22929811477661 95.88155078887939
385.0271470546722 276.2720251083374
171.7578151226044 156.7061948776245
198.1423861980438 176.4585838317871
133.8865029811859 137.1236650943756
39.12448596954346 96.38041400909424
157.4821441173553 159.9516780376434
128.4611370563507 132.0490260124207
88.38479399681091 114.1118841171265
92.03607392311096 136.3720390796661
166.4698221683502 144.461012840271
21.28560280799866 85.63804411888123
269.2494351863861 175.6212410926819
179.4321839809418 170.8616230487823
207.1147589683533 202.2869250774384
25.67492389678955 88.17115092277527
167.7101700305939 159.842992067337
56.07752919197083 105.0001969337463
233.7907500267029 211.5132031440735
144.8448801040649 158.6713109016418
246.5533440113068 188.8685739040375
172.9505200386047 162.0797889232635
23.78841710090637 91.62210702896118
21.08725190162659 95.46890211105347
248.4948608875275 203.808788061142
28.97022795677185 91.47327399253845
276.8226978778839 250.4593801498413
64.42499709129333 106.6151931285858
310.923709154129 215.7667520046234
114.6951401233673 129.6001260280609
69.86472582817078 110.0831880569458
138.5005230903625 177.5767180919647
173.6192882061005 154.4187309741974
174.9896640777588 143.7597110271454
172.0489060878754 163.8494298458099
212.6338379383087 185.3832449913025
457.2907950878143 322.9009110927582
27.93672895431519 93.90461087226868
76.87676095962524 111.6930389404297
54.953537940979 108.7462148666382
287.6061360836029 246.9521889686584
229.6020090579987 192.642972946167
100.552216053009 137.8120400905609
172.2514970302582 161.4858949184418
170.667102098465 160.8684248924255
218.6752338409424 174.1324098110199
629.4001681804657 388.6994218826294
217.6448419094086 164.8080570697784
157.6405189037323 166.8435769081116
23.43045115470886 92.67459201812744
95.62550902366638 120.9479730129242
304.4236290454865 274.9714958667755
41.77692818641663 95.96253490447998
60.01074600219727 106.1854810714722
157.2608067989349 152.827938079834
327.6188008785248 205.9265758991241
200.1383008956909 173.8803398609161
77.84808421134949 112.2798159122467
271.1866450309753 207.2906329631805
170.3000860214233 161.8614859580994
185.2342710494995 169.9896399974823
164.5051748752594 158.7051498889923
61.91761302947998 114.2933790683746
182.5506660938263 156.4991731643677
67.08888602256775 109.9360921382904
54.93628716468811 97.67777514457703
151.8595130443573 174.1315939426422
15.20743894577026 86.62859201431274
169.8877439498901 168.8062438964844
349.6833119392395 244.5411279201508
190.7541809082031 178.6156721115112
159.5242631435394 152.7215111255646
208.5185089111328 189.9044411182404
163.7586441040039 160.7237079143524
172.8574769496918 162.2341349124908
150.7786140441895 170.7585260868073
95.18383002281189 126.4660060405731
157.9575791358948 157.4670240879059
100.8198001384735 139.5662710666656
169.1091740131378 147.5520510673523
196.4066669940948 168.5129070281982
330.4104299545288 247.4040269851685
82.34352397918701 120.6686329841614
16.52022910118103 83.46017098426819
321.1272661685944 194.6058948040009
86.71528291702271 116.9207148551941
176.9358971118927 151.0133390426636
24.42410492897034 87.32396793365479
158.7202820777893 158.9921708106995
95.1486439704895 131.1622090339661
170.1206459999084 158.2074518203735
157.3962080478668 167.847639799118
108.97864985466 138.7682039737701
160.1642410755157 178.8774859905243
142.7623479366302 142.0515661239624
175.0597200393677 157.7944660186768
457.5918838977814 280.2558250427246
236.8259921073914 160.253082036972
92.86719107627869 121.1925141811371
246.3792369365692 186.3170528411865
41.88740706443787 99.71774697303772
30.0648889541626 91.79686284065247
178.9030759334564 182.4062860012054
98.67848086357117 133.6071419715881
192.1046741008759 159.2633898258209
85.71301007270813 130.150505065918
201.269437789917 209.1540410518646
165.3809390068054 156.2874059677124
82.93510508537292 114.1023879051208
96.40518093109131 135.6595129966736
65.51658201217651 110.8679149150848
163.9761137962341 155.8533909320831
39.43489503860474 98.23131203651428
25.60515999794006 94.99216604232788
213.6238059997559 199.6487469673157
100.3161098957062 124.298987865448
156.7074811458588 164.882472038269
320.5082590579987 234.6026542186737
217.1942760944366 195.2797868251801
178.1368489265442 173.1316559314728
58.83259105682373 106.1578278541565
239.446338891983 200.2805240154266
175.0921039581299 170.9735879898071
319.2342948913574 242.1236119270325
102.6015861034393 124.2586588859558
165.4642140865326 159.2336440086365
162.9335269927979 135.4189369678497
154.8856430053711 151.463907957077
197.6303749084473 159.104966878891
31.09345197677612 87.06170916557312
161.4789009094238 165.6971850395203
68.07133793830872 110.1307950019836
171.1804909706116 158.4019660949707
215.6132628917694 175.2141740322113
312.8436100482941 246.2438561916351
278.3182849884033 208.4156069755554
29.13317108154297 94.90300393104553
192.3103220462799 169.4786319732666
67.95187091827393 123.2367029190063
452.4959890842438 248.0892570018768
194.859325170517 169.3192048072815
110.9579210281372 130.1978001594543
35.61898994445801 101.9936389923096
88.4154109954834 125.251317024231
169.3151791095734 182.3902480602264
314.3224198818207 245.9921588897705
169.5680720806122 158.58274102211
199.7555410861969 177.7704110145569
156.5449829101562 162.5868711471558
155.3299829959869 168.4996361732483
196.823123216629 167.9107220172882
202.4567971229553 171.1463589668274
178.1739721298218 169.833398103714
186.1851511001587 180.7136399745941
188.8230299949646 171.5447089672089
38.92398190498352 95.33481597900391
101.3855791091919 137.0373251438141
156.9006071090698 153.5258560180664
39.66133499145508 100.0861480236053
54.46611499786377 105.0311210155487
357.507150888443 256.7106790542603
250.6268329620361 203.0894441604614
216.3877010345459 200.667102098465
97.8512270450592 125.8066020011902
185.8796029090881 189.4541101455688
393.8287119865417 278.875725030899
109.8554351329803 136.0938239097595
273.4245510101318 184.5342688560486
61.61987400054932 106.917662858963
222.4506180286407 197.4671080112457
90.29843711853027 123.6518828868866
217.1331470012665 177.680725812912
126.044114112854 142.9287478923798
171.1936399936676 168.8189520835876
74.19494009017944 114.4856719970703
17.66287684440613 90.55426001548767
178.8803408145905 169.8318259716034
171.0115759372711 164.8079211711884
215.0053241252899 195.7261099815369
218.1672611236572 187.9076039791107
15.37194085121155 90.95230102539062
173.649827003479 162.5911531448364
331.9236981868744 233.0416140556335
179.5435969829559 157.6344299316406
65.47491788864136 112.5402390956879
203.8183801174164 189.2642951011658
184.0379419326782 164.2912638187408
218.6935329437256 187.911917924881
167.7025129795074 173.8080298900604
155.9521927833557 171.6815690994263
69.09982204437256 112.6990039348602
94.13509392738342 119.8698408603668
162.8506779670715 162.2741420269012
201.7290091514587 176.3479030132294
91.09249305725098 121.178377866745
78.30415391921997 114.599289894104
71.948401927948 105.296707868576
53.52229499816895 104.4018220901489
57.39803504943848 107.9789609909058
23.48393988609314 88.19336986541748
255.8918662071228 200.7103569507599
31.07709312438965 93.04408407211304
348.7434558868408 257.1352281570435
166.5664660930634 160.3086071014404
496.9735591411591 334.8463962078094
21.45197582244873 88.8247401714325
38.12855386734009 99.832927942276
184.0290501117706 188.0355739593506
195.6879069805145 183.2893800735474
167.9332520961761 158.2481091022491
187.4461419582367 172.9458358287811
169.6711421012878 160.6422300338745
30.97616600990295 99.09540700912476
214.6463170051575 182.8727531433105
160.9961218833923 144.4601590633392
166.309473991394 156.6524178981781
62.9508810043335 113.2500939369202
57.01043105125427 115.393002986908
309.5091819763184 238.6792969703674
289.6849448680878 229.9244818687439
169.1594800949097 165.5200619697571
143.081237077713 164.3487269878387
94.55537605285645 125.0956580638885
51.07435989379883 95.27035188674927
18.76418590545654 78.54442000389099
227.4199759960175 198.9153521060944
50.15254998207092 106.0191130638123
196.3599610328674 178.7248349189758
191.6576910018921 179.3172180652618
82.25662398338318 127.5264210700989
509.0315220355988 349.6043829917908
136.9769089221954 160.0571620464325
218.4236750602722 191.9585800170898
41.28330397605896 92.66869306564331
233.6121470928192 173.8445000648499
66.49700903892517 118.0520169734955
172.6008269786835 148.548889875412
69.92522096633911 111.8447399139404
23.03288292884827 92.68135094642639
99.47119307518005 131.5879909992218
249.1773269176483 222.4170348644257
173.6434102058411 156.9947559833527
155.7002358436584 154.4827530384064
25.33657288551331 93.19133615493774
97.95506596565247 118.5243570804596
16.41508412361145 88.78539109230042
166.1736359596252 163.9859421253204
79.19225311279297 130.4861800670624
210.1643719673157 192.7095849514008
169.431624174118 162.9486119747162
275.8816878795624 219.5476310253143
185.4501371383667 153.8525121212006
189.8540229797363 147.843160867691
91.09601306915283 119.9257781505585
336.5634129047394 240.9589171409607
121.453980922699 142.2004859447479
158.2596290111542 153.9955770969391
66.07282114028931 110.8430500030518
49.63265299797058 97.90222096443176
134.2795670032501 136.8223390579224
219.7966728210449 180.3693799972534
96.33664107322693 126.8206498622894
167.1537449359894 166.9397459030151
172.4364469051361 159.284411907196
153.170823097229 155.6349949836731
85.52969908714294 117.7829940319061
93.03355383872986 127.7925279140472
167.0139739513397 169.444787979126
71.68876981735229 118.7399568557739
77.23627185821533 113.9793951511383
73.1547110080719 117.1329350471497
128.787565946579 129.631786108017
191.0488128662109 171.030543088913
203.1773610115051 180.2001829147339
74.77930402755737 107.5112860202789
70.0724949836731 112.9911708831787
174.2281949520111 172.9914870262146
53.74862289428711 92.3699369430542
96.30938005447388 118.8528940677643
163.4663670063019 144.7975511550903
170.1160910129547 169.479504108429
233.4780399799347 174.9905650615692
316.0955469608307 225.1798658370972
84.61898684501648 117.6778120994568
169.0058331489563 182.0674779415131
84.21526503562927 128.3766641616821
99.32738995552063 123.1863880157471
154.2077598571777 154.0824830532074
292.0149102210999 237.8766849040985
15.64589190483093 84.55913496017456
102.3026430606842 130.6651971340179
161.0493140220642 162.5301158428192
303.1894729137421 252.8299050331116
187.8252429962158 157.6662092208862
748.8472158908844 421.0984230041504
172.7420220375061 172.3049700260162
45.38270211219788 96.32881283760071
94.03284406661987 125.5388789176941
38.71049308776855 100.4701287746429
174.6765220165253 158.5282862186432
56.02827787399292 113.184788942337
89.19633889198303 125.36345911026
104.4129040241241 133.1546788215637
177.9558491706848 166.1742210388184
180.2941818237305 156.7494559288025
63.66285920143127 116.1743319034576
103.8047351837158 119.9620230197906
166.4105470180511 167.5509219169617
58.91378903388977 114.2879519462585
235.2117218971252 182.5687530040741
178.1196100711823 168.0752620697021
40.77816104888916 98.46375584602356
192.200756072998 157.263612985611
207.9386250972748 184.2634949684143
45.05279493331909 99.78534603118896
108.6070549488068 127.6719861030579
159.3166401386261 169.1527619361877
295.2112050056458 261.4058239459991
387.1374478340149 231.2307779788971
82.66986608505249 116.4119341373444
185.734297990799 166.2343790531158
196.3027319908142 192.0679280757904
266.457200050354 209.7165770530701
187.9640221595764 156.0008652210236
175.7183809280396 165.514631986618
131.6311221122742 154.667473077774
189.9048609733582 179.9926199913025
186.1288039684296 149.7898788452148
149.267126083374 177.3694679737091
172.0336139202118 162.4916739463806
31.91796708106995 92.25111198425293
16.72783398628235 85.90554094314575
130.2082920074463 159.5958290100098
180.7219340801239 156.3978219032288
75.28350305557251 114.002583026886
165.1919589042664 165.611967086792
176.5507900714874 157.1116502285004
15.59157109260559 86.3009979724884
179.1057460308075 166.9998309612274
97.97507214546204 130.3259189128876
29.48063802719116 94.86559700965881
44.73160910606384 100.0799038410187
101.3594269752502 138.1941709518433
195.7497360706329 153.4271709918976
166.1468260288239 152.3735249042511
52.28777194023132 100.0971920490265
204.0327188968658 173.6458239555359
43.66008400917053 100.4318389892578
167.9998981952667 158.6492261886597
315.1115159988403 228.1023259162903
163.6510570049286 141.5072422027588
171.8274989128113 167.4424080848694
85.85780000686646 127.2059500217438
180.7720801830292 149.1464259624481
141.5023150444031 146.0462617874146
83.87020206451416 127.5336880683899
174.1331479549408 173.0337150096893
36.17818784713745 90.94305300712585
104.6356871128082 134.8530838489532
86.97109699249268 125.2248728275299
186.0246229171753 162.9921290874481
108.870598077774 136.2472920417786
86.59791803359985 115.5524549484253
167.5543940067291 155.0440499782562
186.1414759159088 160.7708690166473
239.0797860622406 180.906280040741
95.39195203781128 125.6932599544525
307.9639179706573 194.0453629493713
16.92405700683594 88.32917809486389
159.0144171714783 159.9543180465698
177.6779248714447 161.7027070522308
34.25752091407776 86.40039992332458
23.98576593399048 88.77533006668091
236.1242911815643 213.5401630401611
29.57173109054565 89.77250289916992
355.6369907855988 235.7633790969849
64.78664207458496 105.4786269664764
101.3789129257202 132.4839949607849
95.70788407325745 122.5277199745178
325.0155689716339 248.0553069114685
443.7900309562683 311.1504681110382
47.0461859703064 99.86697506904602
102.132926940918 122.022980928421
164.6048920154572 158.0144910812378
152.4152410030365 169.0516538619995
31.88641023635864 96.3006010055542
214.1348178386688 198.7949261665344
79.95471692085266 117.9424059391022
110.5553290843964 140.2428150177002
318.1379189491272 249.4342942237854
64.9121298789978 103.8154249191284
375.0107419490814 247.8545048236847
156.5541040897369 164.3326649665833
19.34427905082703 86.87624907493591
171.9319229125977 165.9120140075684
30.0964469909668 94.58884716033936
523.8684768676758 334.7225921154022
225.2131640911102 179.1759700775146
160.8854849338531 160.1900551319122
119.878203868866 135.734335899353
102.6059899330139 133.6211919784546
232.6108620166779 208.6945691108704
36.74407577514648 98.88065505027771
156.4831790924072 169.140625
261.3176488876343 178.0480690002441
93.25113320350647 116.8501219749451
18.31162405014038 89.22383999824524
20.10005807876587 85.87937021255493
190.6014721393585 160.8590679168701
161.5208079814911 156.203381061554
166.395859003067 145.0233359336853
128.3053529262543 143.2847521305084
109.1602900028229 134.5311250686646
44.51907110214233 101.8842771053314
75.87944293022156 112.0261778831482
354.4525480270386 226.8381741046906
99.70918202400208 121.388247013092
160.4764411449432 146.446713924408
48.02748703956604 97.57270097732544
89.64319109916687 125.5720300674438
22.78989791870117 88.28196382522583
164.8035209178925 162.9920978546143
210.111720085144 170.0011069774628
297.3136258125305 239.3940238952637
160.8955359458923 149.5328860282898
194.9369859695435 171.9980788230896
152.5508799552917 167.0954759120941
61.88887095451355 110.9761290550232
178.6506309509277 165.1178290843964
167.997218132019 170.8680329322815
217.3238489627838 177.6305589675903
168.5630509853363 166.1697311401367
238.1572420597076 218.4055910110474
76.08963108062744 121.2549221515656
39.7268979549408 96.01418614387512
324.5243320465088 230.9331350326538
171.3239932060242 158.4529390335083
302.5325980186462 227.7512018680573
184.9848239421844 175.0680091381073
173.7477390766144 152.1391961574554
34.35606098175049 104.5970940589905
161.77068400383 161.9446051120758
62.29846692085266 106.2754871845245
195.7502360343933 170.2501339912415
168.5886671543121 164.9031381607056
183.9789640903473 169.9654150009155
166.8889198303223 164.6417708396912
307.7716989517212 245.8992109298706
51.46292901039124 105.9620249271393
158.2645399570465 161.4940431118011
77.57274198532104 126.9342160224915
42.48354291915894 101.6075789928436
23.41558408737183 94.75429105758667
224.0243721008301 189.7833540439606
151.9277038574219 147.1253600120544
93.58669900894165 135.6884219646454
110.4505341053009 133.8067378997803
164.5264360904694 167.4596478939056
60.44862008094788 109.3754889965057
30.14221501350403 94.10105395317078
246.4138209819794 201.6154999732971
162.0513949394226 168.9952328205109
171.772540807724 150.34845495224
161.0379700660706 178.152233839035
29.02902293205261 87.65000200271606
74.00144791603088 105.7772779464722
29.60657095909119 86.15737891197205
229.0707719326019 183.5582649707794
257.3401010036469 182.2582349777222
144.6226699352264 168.0013911724091
175.1374940872192 150.9065670967102
330.9906799793243 260.2960000038147
161.2761840820312 163.064334154129
150.360239982605 160.4412798881531
57.07991290092468 110.0888121128082
129.258199930191 142.3961691856384
231.7815699577332 192.6827030181885
166.7259740829468 171.9597339630127
50.67422294616699 101.41623711586
156.3781321048737 166.1520781517029
204.730122089386 163.6129369735718
91.24096608161926 123.9615969657898
104.3466610908508 138.0243670940399
164.2544648647308 159.4883530139923
173.553407907486 173.1082439422607
129.8714201450348 145.9297289848328
509.6959569454193 282.3438971042633
231.6308951377869 189.7697050571442
181.8778569698334 158.7585690021515
91.39055299758911 117.1442449092865
38.78251004219055 92.5649881362915
68.71401691436768 109.9100530147552
173.2189810276031 174.1978070735931
173.8024230003357 178.3533191680908
23.71636295318604 82.73585796356201
94.91382789611816 129.6824448108673
173.8179891109467 166.2528338432312
116.042916059494 136.7617859840393
251.6135830879211 201.304172039032
53.22915387153625 108.4787979125977
117.8129780292511 146.6169440746307
15.41508316993713 89.22071003913879
71.75212216377258 112.4835071563721
140.6338789463043 154.3687069416046
55.48761892318726 102.0895621776581
22.24606394767761 89.6572470664978
258.129271030426 221.3469250202179
36.13044905662537 97.62287020683289
164.6953220367432 168.2477080821991
180.4148368835449 162.5801889896393
45.71251916885376 100.5357069969177
159.3261768817902 182.9210829734802
191.67946600914 163.4345419406891
187.2733588218689 151.7362711429596
132.1809167861938 131.4527220726013
85.25207805633545 120.3800461292267
254.7061929702759 207.4561581611633
154.1160819530487 164.0925040245056
111.1526398658752 129.5228168964386
96.30703401565552 126.6473331451416
40.79297399520874 101.7707390785217
14.82015204429626 81.9985339641571
185.9214520454407 186.3980610370636
591.7369320392609 357.4784369468689
37.41401600837708 98.93778800964355
30.64107608795166 86.96439003944397
172.2406980991364 157.8878300189972
63.49250817298889 119.4086940288544
26.82779312133789 92.74595212936401
449.0943229198456 297.0197198390961
327.5072441101074 254.7336618900299
187.9213781356812 149.7097239494324
187.7864580154419 191.3523490428925
39.00221514701843 94.67380118370056
87.07593083381653 119.2289490699768
54.73634886741638 101.0855519771576
196.1977560520172 165.8359451293945
57.90915203094482 104.8662750720978
238.8060400485992 191.1242430210114
170.8396430015564 162.7140898704529
222.6701929569244 195.0220301151276
205.7641439437866 170.654275894165
93.54849791526794 127.8861701488495
115.070652961731 131.3503370285034
453.3046610355377 305.0407450199127
329.2059118747711 239.0750551223755
27.24238801002502 92.52688002586365
44.1414589881897 97.36668395996094
32.19624996185303 93.86495614051819
207.2026569843292 172.1906490325928
17.42563509941101 85.12685012817383
306.0066139698029 249.1629860401154
196.5043199062347 167.9564568996429
174.4571828842163 171.8772549629211
91.58820915222168 127.0590438842773
169.9871010780334 161.8188109397888
175.2233979701996 178.7877130508423
95.72610807418823 127.2631912231445
155.9260530471802 150.6409869194031
165.9612140655518 155.645299911499
27.47483205795288 87.44451999664307
204.3209218978882 182.5462620258331
89.94608998298645 125.3797869682312
196.6271178722382 167.8102369308472
91.27277207374573 121.7628719806671
231.8153359889984 206.0444557666779
204.1966400146484 186.8469169139862
167.9845478534698 161.8222279548645
20.69079899787903 89.8223090171814
157.5808601379395 155.5008881092072
102.9567060470581 127.9924290180206
182.4912869930267 169.8410799503326
177.7736420631409 163.0632889270782
197.5776100158691 161.3113350868225
188.1380071640015 164.6213850975037
91.33118510246277 126.0495960712433
186.2920219898224 176.7229919433594
119.0773141384125 141.7048690319061
72.27505898475647 111.7055668830872
152.8963749408722 172.5697360038757
91.31696200370789 132.5257251262665
204.8416748046875 164.265557050705
300.6301817893982 228.771803855896
177.2982099056244 157.1139237880707
113.3083038330078 137.1376249790192
35.8324089050293 95.03574299812317
17.29642796516418 88.50066995620728
116.1931858062744 137.486937046051
154.8926291465759 158.2787008285522
255.7593870162964 201.8808629512787
237.0434908866882 201.5220990180969
195.6629211902618 167.8044872283936
109.8095901012421 134.2713060379028
34.87571215629578 94.68926906585693
192.6302888393402 158.2220520973206
119.2081940174103 137.0609490871429
278.9248070716858 252.7531249523163
64.72464299201965 120.9414520263672
50.29595708847046 104.7871699333191
158.6365280151367 156.4684920310974
196.5585129261017 180.5496370792389
386.8347709178925 281.3519790172577
59.06024789810181 119.8960649967194
189.3138120174408 168.1386950016022
418.946221113205 282.8899881839752
188.3667619228363 171.0531430244446
453.9834671020508 324.6687967777252
233.0395750999451 207.5455951690674
201.1034710407257 184.507227897644
141.7313251495361 148.3382959365845
334.1797950267792 272.9010260105133
400.5689868927002 277.9053449630737
63.66532897949219 111.2866599559784
224.9589610099792 216.6522579193115
33.02583599090576 100.0334949493408
338.1813368797302 245.7932169437408
86.34752202033997 132.9347701072693
197.4789440631866 167.811460018158
154.8226599693298 150.323902130127
160.050873041153 148.8908791542053
174.5153238773346 178.9373288154602
176.970840215683 171.0845749378204
180.2895631790161 169.1479470729828
105.0620229244232 131.1691839694977
183.9605240821838 173.0607399940491
166.1632280349731 166.4378697872162
447.0090692043304 265.7220501899719
48.90641021728516 103.0115818977356
55.65284991264343 110.3171288967133
156.6170129776001 146.7755119800568
201.8141191005707 174.4977488517761
191.4571268558502 161.6171231269836
48.94878506660461 100.762501001358
178.255893945694 168.8935949802399
96.34789395332336 110.6434860229492
37.11577987670898 96.08706092834473
173.9274618625641 180.3117790222168
190.4733099937439 174.1741988658905
36.5539391040802 88.41839599609375
62.50210690498352 102.9567630290985
29.59405303001404 94.50108313560486
229.9222240447998 201.4149188995361
65.28968286514282 98.85859107971191
99.86464405059814 125.8064918518066
167.5790579319 155.7915730476379
439.1006951332092 312.5889370441437
178.754693031311 163.0454359054565
50.54935812950134 103.7421472072601
158.2063992023468 158.2382500171661
59.25801396369934 117.1271190643311
240.690201997757 204.2548341751099
202.2978179454803 192.0608777999878
185.317507982254 170.6911160945892
176.2096610069275 184.6330080032349
326.8874859809875 259.9100580215454
270.5984261035919 216.7565670013428
168.8614702224731 153.9519791603088
168.6885261535645 172.3078329563141
165.3199510574341 167.0868489742279
166.1364908218384 165.828430891037
164.111191034317 161.782585144043
65.28924202919006 112.7288370132446
188.3834371566772 180.1601710319519
165.0869960784912 174.2825591564178
153.8676090240479 159.9531447887421
241.8428339958191 185.0161960124969
140.0901520252228 167.6621038913727
85.85779595375061 130.7018320560455
159.0760660171509 154.0704259872437
157.5591969490051 165.0464761257172
362.2944169044495 273.3545582294464
189.5692300796509 167.91206407547
75.67781901359558 117.1882920265198
173.3421380519867 167.557079076767
361.9838988780975 238.0046019554138
234.9434289932251 192.3053689002991
227.0148758888245 194.4797720909119
114.3273589611053 131.9293339252472
98.14744305610657 127.6746158599854
162.7728691101074 161.7173781394958
151.1314649581909 146.5711050033569
96.56118488311768 116.7880630493164
255.4935519695282 217.5407891273499
50.98890399932861 100.0099921226501
163.4224510192871 163.925183057785
164.1519739627838 170.5974180698395
38.04310393333435 95.61557507514954
40.54852318763733 97.13246893882751
92.32069396972656 122.4466450214386
49.06244802474976 107.0935401916504
83.52666902542114 110.5448958873749
160.9187731742859 159.6260759830475
202.3471040725708 179.9878809452057
100.6012718677521 123.2097010612488
19.31013488769531 82.53821897506714
178.5781829357147 162.5262398719788
99.21227312088013 117.7873611450195
179.4144878387451 148.8616321086884
175.6303389072418 181.0180850028992
165.9640588760376 175.0389270782471
15.3693950176239 83.55995392799377
303.8839359283447 210.6378710269928
399.5413608551025 292.3533089160919
109.0325541496277 132.8416571617126
185.9319529533386 161.313353061676
267.3855929374695 199.0402081012726
407.9494750499725 304.0281550884247
227.6349539756775 180.8655159473419
172.3389468193054 169.0337119102478
285.2001130580902 185.7202129364014
84.05368590354919 118.1700232028961
172.1397731304169 152.9412128925323
154.5136349201202 159.2305600643158
479.7634789943695 321.741751909256
315.1783759593964 224.4397149085999
217.1208319664001 195.6190419197083
81.53846597671509 119.8135409355164
65.57305502891541 104.7424440383911
100.8232491016388 115.4356820583344
233.7437679767609 226.1019659042358
175.8207170963287 166.2244341373444
147.782989025116 155.5562331676483
176.2139520645142 182.3844230175018
49.67622399330139 100.9156830310822
99.04462099075317 132.3369460105896
158.0461750030518 140.4932930469513
60.17076802253723 109.8463790416718
129.0567829608917 141.6922450065613
166.6705150604248 168.0873651504517
195.7022829055786 172.3212068080902
184.2462861537933 181.0473990440369
86.49283814430237 114.9076271057129
76.03820395469666 112.7287728786469
190.6547391414642 191.4762859344482
172.1428890228271 142.0288479328156
333.6022181510925 248.8161170482635
168.6271529197693 168.2228448390961
40.63709211349487 99.00706195831299
50.35580992698669 102.1667590141296
191.2034001350403 175.9100489616394
167.1379351615906 173.4487800598145
96.62982583045959 120.2717559337616
109.0737690925598 131.74285197258
165.0148921012878 176.3398909568787
322.3866658210754 252.9430160522461
86.49043703079224 121.2475321292877
87.44496607780457 119.6545360088348
189.9593558311462 175.1016368865967
41.91975498199463 96.89147114753723
171.0971660614014 176.3180649280548
43.2652370929718 105.5068209171295
334.3148021697998 225.6316921710968
165.989697933197 145.7713119983673
159.8141038417816 181.0406680107117
172.0941128730774 179.8072140216827
143.6802408695221 150.9758789539337
159.303200006485 166.9172379970551
258.8175330162048 208.9623630046844
311.5511720180511 236.4636421203613
53.95599007606506 98.78897500038147
92.8304009437561 116.746034860611
175.4884779453278 170.0684731006622
95.51266503334045 117.3399429321289
173.9811751842499 160.3939459323883
22.92794799804688 90.41021585464478
174.1013381481171 192.4459571838379
239.6828951835632 187.0467188358307
168.4135670661926 154.5879998207092
338.7366719245911 232.6130759716034
25.43840789794922 89.60641193389893
18.75334596633911 84.81138706207275
164.6916000843048 172.2344861030579
276.3845739364624 209.4879159927368
193.1096789836884 188.951721906662
379.0331411361694 281.5078370571136
89.52322602272034 133.2393000125885
261.4160749912262 218.7014660835266
122.8114049434662 151.8844699859619
27.36775994300842 86.87609815597534
170.4315609931946 167.0913770198822
159.6285071372986 162.9720039367676
58.30981612205505 110.9706299304962
160.8914818763733 157.3034589290619
19.92650985717773 87.73487401008606
166.1859211921692 152.7252190113068
31.34925508499146 95.53356099128723
187.8705699443817 183.8374729156494
168.4670507907867 166.1871919631958
250.747850894928 176.6674568653107
53.81103897094727 107.7164299488068
174.7103419303894 166.9244740009308
220.9452860355377 194.9368939399719
42.23923182487488 101.0845119953156
165.8278970718384 160.0816700458527
55.3463249206543 109.1959729194641
160.4132459163666 161.8515529632568
276.8700740337372 190.7908000946045
184.6064660549164 176.5868859291077
169.2296650409698 179.7735030651093
102.9268980026245 135.4371130466461
104.631334066391 129.0382289886475
492.4102618694305 311.4566190242767
180.7629199028015 159.7324180603027
196.8957030773163 172.9902200698853
314.0111749172211 251.8874361515045
174.9021899700165 152.6044950485229
602.7710220813751 336.3789899349213
177.0759999752045 179.6326808929443
160.3141090869904 153.9891769886017
166.8949408531189 152.1201891899109
134.0455942153931 140.4712009429932
443.7600388526917 296.6093480587006
215.1485979557037 171.6431000232697
156.6960871219635 190.4028639793396
166.0571730136871 156.5626440048218
165.4826309680939 185.3009140491486
173.6557540893555 150.2234580516815
93.60952711105347 116.5216989517212
188.3932671546936 158.5197720527649
177.7718431949615 177.7337460517883
230.1021699905396 179.0450899600983
46.44954204559326 100.5361139774323
34.53445100784302 95.87979102134705
179.2281820774078 176.2616810798645
107.1143820285797 127.4477081298828
164.9831991195679 173.6990888118744
159.7779800891876 152.0719668865204
213.8869931697845 194.7617230415344
463.0240590572357 284.647579908371
247.9223399162292 203.9791979789734
477.321056842804 286.2569010257721
44.41698288917542 99.97028994560242
69.33168292045593 112.5112249851227
155.5287780761719 159.3597190380096
171.4757549762726 157.3154458999634
166.1039431095123 160.3908469676971
121.9257180690765 138.8741638660431
30.35442090034485 93.73443102836609
287.9784190654755 230.6748559474945
157.6341271400452 151.7383241653442
159.3496949672699 161.1533091068268
26.8530809879303 90.66778302192688
186.3017168045044 172.1710832118988
197.0418140888214 161.3289518356323
152.6620321273804 163.9019649028778
92.28075909614563 125.6149649620056
288.7032749652863 215.2373030185699
194.9765400886536 158.5393538475037
103.0842490196228 120.4251329898834
178.8769311904907 156.6300611495972
317.9941461086273 244.1323299407959
183.5365128517151 185.8334181308746
191.2490229606628 164.6022338867188
193.9558391571045 156.727194070816
163.7657117843628 162.8268809318542
158.8463659286499 162.2505278587341
25.41901111602783 87.47714900970459
181.1417620182037 164.3257489204407
322.9931619167328 275.9622020721436
85.61729001998901 129.5787029266357
73.80670094490051 110.3464901447296
103.2723898887634 128.5004279613495
19.74161505699158 90.33119916915894
45.82410097122192 103.2808949947357
188.8402819633484 158.0349400043488
323.09033203125 232.4004800319672
184.3201079368591 168.2249948978424
298.9842848777771 263.3380310535431
263.1334249973297 180.6083691120148
48.22177720069885 110.4714541435242
263.8691940307617 181.5343999862671
242.0187618732452 186.7238750457764
41.94971895217896 98.17408895492554
18.668869972229 92.36719799041748
64.38072109222412 104.5103559494019
228.3244531154633 153.2070188522339
182.2398381233215 182.1119401454926
178.4766891002655 146.3119010925293
210.8133819103241 187.3478729724884
125.4744830131531 141.4537358283997
64.83481192588806 113.6159100532532
187.5941660404205 174.6760430335999
167.1988110542297 178.5348360538483
176.2900969982147 204.6795711517334
174.7811179161072 171.878947019577
167.7665288448334 144.4374690055847
174.9327139854431 169.5777449607849
92.91815781593323 133.6320209503174
92.48820185661316 118.4380009174347
49.77695894241333 105.2849190235138
176.1700830459595 167.0739941596985
184.8994398117065 168.349730014801
52.50078296661377 99.544597864151
162.8244478702545 165.9685029983521
176.8307421207428 155.6869649887085
151.6508929729462 153.5453541278839
87.52312994003296 116.3095281124115
200.1492259502411 181.5741670131683
53.00508594512939 101.9760501384735
67.80336904525757 110.2331039905548
230.7922129631042 188.0989670753479
51.66699600219727 106.5003600120544
178.0511791706085 194.4522340297699
164.4653480052948 164.8610248565674
71.30924797058105 110.4466550350189
173.9650239944458 158.0317430496216
94.78201913833618 125.1560409069061
67.25905299186707 112.461944103241
169.8011050224304 178.4642701148987
182.7079079151154 170.7222609519958
173.3475639820099 179.6244471073151
124.8696279525757 141.2711310386658
173.0183351039886 177.4508979320526
93.54873991012573 132.8005239963531
168.2570259571075 159.9252128601074
87.11769390106201 119.5724070072174
291.5053009986877 208.2111799716949
35.54931497573853 92.70829701423645
171.9098281860352 152.7736098766327
91.14037990570068 131.5781781673431
162.4491288661957 168.9674289226532
199.812952041626 162.9690680503845
226.8131721019745 215.3149828910828
148.9566390514374 159.1004009246826
351.530042886734 244.0726079940796
74.57184505462646 109.0925271511078
97.35530996322632 120.8897519111633
207.3163340091705 168.2665491104126
30.47498989105225 93.30396294593811
177.1460599899292 181.3730001449585
193.1769640445709 182.9550070762634
42.82769298553467 89.5828218460083
304.0362730026245 256.3476071357727
186.4019939899445 185.4442451000214
75.37618589401245 116.5702168941498
87.60285997390747 122.1690080165863
172.0042679309845 155.3189589977264
247.5551137924194 200.3921179771423
90.60830998420715 125.5180239677429
38.51563405990601 89.93916201591492
216.9336318969727 194.251384973526
166.6989660263062 178.9897358417511
34.03679609298706 100.0892479419708
90.70777988433838 127.5513789653778
68.97273302078247 106.6733920574188
173.8501930236816 166.3831470012665
174.5186269283295 171.02024102211
206.9733150005341 215.6350860595703
102.4841139316559 128.9208018779755
202.9051191806793 198.2514841556549
212.4914979934692 180.6138970851898
67.27687096595764 111.0625219345093
32.35429191589355 92.22023701667786
210.6880650520325 182.8821308612823
24.91321802139282 92.32827496528625
164.6243629455566 159.3250839710236
174.0534811019897 164.5569689273834
53.38779902458191 105.1599681377411
180.649041891098 156.4359781742096
306.0129151344299 250.9044020175934
181.5562670230865 135.2668941020966
178.0574429035187 163.0674149990082
153.0413300991058 155.0801000595093
70.17540192604065 112.5593140125275
99.80771088600159 124.1475200653076
397.6463408470154 305.1227588653564
433.2316961288452 276.3552730083466
168.5399880409241 186.0319669246674
168.5359201431274 165.9459009170532
194.8035519123077 161.6832740306854
175.0293438434601 161.8863170146942
45.95293593406677 100.8927938938141
34.47592186927795 86.07180500030518
171.3724460601807 141.2420680522919
180.0121231079102 151.3300518989563
100.0837528705597 131.2596390247345
222.1211550235748 188.9442219734192
74.24343204498291 131.7613129615784
144.8858079910278 151.4054160118103
153.9568929672241 158.5294659137726
50.85261297225952 98.17312288284302
61.20495915412903 114.5602588653564
208.8988120555878 211.3029539585114
24.3659930229187 92.52836799621582
158.432464838028 163.4295790195465
286.9111270904541 200.8376648426056
23.54144692420959 94.73814296722412
77.72997689247131 119.4312901496887
195.9468710422516 172.5860209465027
186.1598329544067 163.3948678970337
184.0969250202179 183.0813629627228
30.49532508850098 93.22996497154236
194.6241800785065 181.4640719890594
178.4393498897552 164.8367640972137
193.4875440597534 173.2184360027313
196.0140290260315 141.2945940494537
167.0979969501495 162.2274539470673
320.2619199752808 237.1107089519501
237.8514180183411 200.1592018604279
196.6339750289917 184.775141954422
153.5897479057312 169.6260898113251
301.4931950569153 244.0699949264526
169.0448820590973 161.0595519542694
177.8874280452728 177.317008972168
46.83271789550781 100.7926290035248
219.1283888816833 189.2626640796661
202.0760381221771 176.4171419143677
188.913241147995 183.4040219783783
83.32166600227356 122.5161571502686
174.3551330566406 171.7567000389099
240.4137251377106 204.2591619491577
79.19548201560974 118.1308689117432
341.7850289344788 243.7554388046265
170.3189959526062 155.2040638923645
170.3256540298462 173.1997559070587
192.7466230392456 170.9222540855408
35.58097100257874 95.64650511741638
270.252799987793 201.7960550785065
47.96155500411987 103.0993888378143
89.73705697059631 126.5632009506226
27.77088308334351 86.83411192893982
93.49152398109436 130.8204629421234
95.08208703994751 130.5742268562317
175.3624398708344 168.6425960063934
158.0124640464783 158.9727210998535
57.81784200668335 98.10175204277039
19.76440501213074 86.01978611946106
116.7393329143524 141.5681331157684
62.33971214294434 109.5391960144043
184.0813519954681 178.327516078949
15.91880798339844 83.3965470790863
158.3429930210114 160.7066860198975
81.61871099472046 109.2024960517883
40.43700814247131 96.02817296981812
215.3063449859619 184.9838688373566
193.3319489955902 182.9905519485474
195.1660199165344 178.506649017334
351.0099840164185 254.8371381759644
175.6508560180664 178.0615739822388
402.4155650138855 256.8543570041656
332.1184751987457 254.1167759895325
31.64412212371826 93.74444103240967
71.32670211791992 105.4606578350067
26.61739706993103 93.06529712677002
185.8956809043884 175.8257930278778
18.0625319480896 77.89145088195801
182.7846040725708 166.5032861232758
64.68571996688843 104.4657430648804
186.396665096283 164.4664700031281
177.8865950107574 175.0243048667908
54.33634185791016 107.5766160488129
177.7552630901337 179.8772490024567
170.3183419704437 156.6683790683746
198.3383889198303 188.0051419734955
177.1291270256042 174.5469319820404
300.1581170558929 234.9855608940125
169.357635974884 160.0588669776917
243.8632659912109 198.23064494133
57.95882797241211 100.0320999622345
38.56200218200684 94.01208114624023
89.83310103416443 118.8209369182587
191.7162320613861 170.3651020526886
103.3587701320648 133.4777312278748
175.3541829586029 163.0166320800781
205.219920873642 171.1267540454865
165.4221148490906 176.1357460021973
182.8738830089569 147.6604080200195
364.256325006485 240.2441458702087
407.2018830776215 299.6396141052246
95.5683000087738 132.9264490604401
90.96508383750916 116.783707857132
180.798819065094 161.4913191795349
67.16046595573425 112.2628378868103
47.49518179893494 102.3160970211029
78.62507677078247 125.6170041561127
184.7090120315552 167.4743971824646
172.1376760005951 180.0609729290009
174.8409960269928 175.8785738945007
97.08434510231018 123.4620389938354
185.4208519458771 170.5104248523712
162.1331870555878 150.7704241275787
523.5737900733948 316.2728669643402
179.8599500656128 166.2486629486084
366.479455947876 282.7286310195923
93.98353600502014 131.1897430419922
22.62632489204407 91.72211813926697
59.69488406181335 109.2000160217285
166.2410650253296 160.163162946701
231.2266120910645 195.1984758377075
121.543466091156 131.2428369522095
177.2769141197205 168.9697670936584
24.92909407615662 88.56878709793091
93.32339882850647 113.3961369991302
221.7096109390259 201.6256499290466
161.359531879425 165.9948840141296
55.75150418281555 103.1060338020325
170.7207658290863 161.8924689292908
74.72584891319275 118.1346509456635
175.34579205513 170.3421609401703
273.3598339557648 230.4814801216125
153.5900528430939 165.0587730407715
112.4629259109497 128.8693218231201
26.04479694366455 88.5824761390686
272.72549700737 222.5676920413971
171.8850920200348 164.4592771530151
324.2874131202698 228.9827990531921
160.5309629440308 158.0863461494446
21.3698890209198 81.39034485816956
162.0679149627686 167.5455279350281
196.2944679260254 170.5180830955505
189.3329641819 171.9933590888977
189.6300628185272 179.1196980476379
193.0414819717407 165.2569961547852
207.8229558467865 170.796952009201
187.4236690998077 159.1808190345764
48.48301720619202 113.5730431079865
171.349445104599 177.8164870738983
206.9251170158386 184.747771024704
27.81641006469727 87.08353495597839
98.31448411941528 125.1631770133972
261.096540927887 201.0176289081573
50.09727501869202 101.1698009967804
538.7480959892273 448.8405680656433
218.218435049057 190.2718169689178
163.819892168045 152.1652810573578
151.3121931552887 168.1151030063629
67.35255002975464 111.0956799983978
177.164174079895 180.3746478557587
38.55554509162903 99.53668785095215
62.74129891395569 109.6280889511108
36.41691589355469 90.35956192016602
228.3741269111633 199.131343126297
39.4564049243927 100.8848659992218
44.1602041721344 102.7814698219299
88.73402500152588 126.3042440414429
143.5792009830475 160.8932988643646
187.1270771026611 157.4107811450958
101.3767459392548 129.2828199863434
172.872612953186 154.2054569721222
146.3636920452118 154.0943720340729
150.9423999786377 180.7681541442871
387.369843006134 338.9461469650269
90.82485890388489 122.7441780567169
158.9018089771271 167.2901420593262
216.8190431594849 192.3222708702087
193.8085441589355 160.782613992691
43.90311789512634 100.3773550987244
92.59685397148132 130.0775320529938
188.651948928833 177.0810949802399
16.17853784561157 87.97259092330933
221.2370600700378 202.0615260601044
162.5276889801025 160.4406869411469
196.6521639823914 171.3206040859222
257.4836168289185 194.5408070087433
176.7226810455322 171.4993529319763
14.68618297576904 81.6054208278656
213.6397709846497 189.7133529186249
80.89018082618713 122.8021609783173
183.1520371437073 169.8408758640289
165.8354959487915 174.6787579059601
70.90359807014465 115.4356029033661
173.3860011100769 179.7702970504761
253.0672550201416 205.6086149215698
440.8904800415039 281.377660036087
203.5956609249115 159.1210951805115
243.7607219219208 220.28968501091
65.91945099830627 115.1839518547058
185.8719091415405 158.7856600284576
169.4334108829498 152.2839570045471
165.9522669315338 165.5329239368439
179.9971919059753 180.4023888111115
88.16984796524048 126.3657360076904
130.6097218990326 138.8704187870026
39.79419612884521 94.3034770488739
239.0429828166962 190.5049588680267
155.3922610282898 158.542466878891
75.19145798683167 121.0893378257751
202.8974480628967 188.7534279823303
287.2208080291748 241.4650418758392
30.13728308677673 88.85448789596558
165.9131228923798 148.8696939945221
91.32313513755798 114.2325088977814
108.5988869667053 142.620187997818
344.5334100723267 245.0810141563416
161.5719809532166 158.3819668292999
86.47527813911438 120.5718588829041
226.663162946701 190.9880621433258
78.86476993560791 120.1026270389557
84.75573396682739 129.6635990142822
295.2060530185699 199.6844129562378
23.04325890541077 89.60940194129944
148.9872558116913 161.1848449707031
66.90635514259338 118.4743518829346
196.3793158531189 180.1900298595428
202.5941021442413 189.8386089801788
214.8495500087738 167.8459458351135
183.1414520740509 182.9855208396912
169.3790490627289 164.209468126297
218.653902053833 177.1447579860687
42.63747000694275 100.8420281410217
48.03416299819946 102.2040560245514
158.0214359760284 162.6573898792267
169.1750679016113 157.8242781162262
185.5993609428406 176.3680069446564
19.9268000125885 88.38406896591187
165.657790184021 145.6407899856567
27.18608593940735 93.96496677398682
35.36238288879395 100.9386250972748
51.91995811462402 104.2885320186615
191.8531918525696 161.8897948265076
225.227108001709 209.6285660266876
93.92832207679749 125.9053061008453
56.55790090560913 114.2608819007874
382.9051389694214 266.4908888339996
23.67642712593079 87.90067291259766
191.0054159164429 176.9753980636597
71.09482598304749 113.338812828064
54.50037908554077 108.2835631370544
155.6291351318359 159.7374470233917
299.8850889205933 261.8542039394379
23.18393778800964 86.88592314720154
191.1705279350281 157.8595900535583
50.5657000541687 101.9494738578796
116.1787469387054 129.5742290019989
151.789980173111 157.3919260501862
20.0889139175415 89.03546500205994
154.9143040180206 155.3947639465332
284.5072100162506 215.5511682033539
65.46892118453979 113.7226278781891
260.8480749130249 200.0572590827942
203.8713829517365 174.2374491691589
182.9423739910126 151.0765180587769
27.54010701179504 88.11565113067627
152.5903539657593 182.1601948738098
175.1563022136688 171.5222949981689
252.5614171028137 184.6735038757324
28.37903499603271 90.75323414802551
68.50632691383362 108.1528069972992
194.1664409637451 149.5186820030212
86.5977931022644 120.0142841339111
56.64387011528015 104.3486180305481
87.76296401023865 125.1467571258545
189.6972198486328 181.0436210632324
18.67070698738098 89.74803400039673
166.8437299728394 156.7994439601898
53.45694279670715 109.5396440029144
88.52379298210144 119.92520403862
226.4201350212097 203.7983210086823
195.3896169662476 200.0563340187073
208.9926819801331 186.4989361763
38.65036582946777 98.55096006393433
260.6481449604034 200.4812610149384


==> exp/exp4/youtube-trace.txt <==
1754952.97 1754952.97
8143407.95
11305543.53
8807035.890000001
1993504.7
8180625.58
5019310.69
8936143.800000001
6214288.57
4582695.62
15902595.84
2528897.87
14958373.8
4408779.44
2490858.69
3464936.37
3112281.43
1995707
7396443.4
8899285.869999999
3541409.51
7707756.85
8183733.57
3543838.63
7974648.86
1754784.57
3321167.14
2410390.71
2707884.9
11809711.44
13114063.52
2643025.13
2311014.16
2696328.74
2654805.6
3708633.47
7051868.44
7295215.65
2571528.01
7207722.06
2964712.65
4739748.81
5396643.35
5026235.65
8407938.1
7422912.7
9817809.93
14164057.16
8899214.48
13200144.81
5341592.06
5048926.42
4170543.43
8867966.609999999
7630634.79
3601697.69
7652010.09
7869760.93
1932956.27
7226300.34
8529969.720000001
3616529.08
7524883.13
8680001.57
8010116.1
7758724.99
7627668.11
6801814.46
13821607.57
17452799.73
2894926.09
5289689.07
2457868.47
7641281.89
12926582.71
2892067.95
7673473.69
14332783.54
7044362.06
8258142.83
8208663.39
13238765.81
8314063.22
7757915.26
4744405.94
14331065.86
9148836.560000001
4437747.93
2359234.1
8262003.37
4217098.58
2252292.82
7545842.6
3990017.51
5389730.55
2421302.92
4836468.66
5862504.83
6002766.06
13001399.37
13063319.77
10260813.17
15448908.5
4218078.91
7211283.66
7506388.05
14142108.9
5592452.86
5086724.14
8956306.83
3832524.66
18777136.22
7258518.55
2848235.44
16752800.43
8078337.68
8631205.01
2032651
5364714.47
8244101.71
20421655.38
8007901.2
5081521.93
4914481.37
7941285.4
10559088.44
6340934.66
12339759.3
2569211.48
8105833.02
8136569.58
8714709.609999999
9275179.789999999
7713768.35
2148420.76
6842748.98
15553445.92
17800917.3
8137026.44
7480158.23
2282820.19
6500079.74
7436689.31
4765843.33
10780788.38
8905951.08
14451509.24
5450691.1
3659149.17
5189613.76
7701913.79
10869272.88
8693657.800000001
13617674.34
11728154.62
8680174.050000001
4556271.56
3270715.29
3610769.95
7876075.32
2637812.54
9376733.6
7541169.99
17641907.02
12601637.22
8382901.15
8176501.06
10175824.03
7064047.19
7752529.52
5563776.26
12349811.43
8472838.539999999
8095770.23
2886877.81
3804126.3
7155335.72
30535709.62
10863677.02
7252049.76
3587809.28
8151163.88
7221862.99
3111638.1
8545190.4
2328345.01
7406291.53
18350723.72
3942587.88
4124050.06
7192325.49
8205838.1
8648787.550000001
4129233.49
8210959.23
7982828.24
8525838.5
20553076.34
4308336.24
3716163.5
7495699.81
5448006.12
8305785
5583733.38
9231754.99
11997386.27
1800416.83
9345104.82
5184645.33
7666823.05
8437428.15
8593010.359999999
14971469.45
8583277.18
4252433
6605793.16
3224765.3
5238595
9608769.82
15242203.99
2346776.76
5688879.01
12142779.62
4184135.9
8679119.75
11100203.23
8351243.2
7351997.13
8851512.119999999
8952624.4
1860888.87
8418295.789999999
17244031.15
10401195.17
8766486.539999999
2552549.15
7278349.21
7785503.46
3679810.67
8325043.04
2573031.52
8365515.47
7486647.7
13802804.44
2501328.19
2499105.32
4286850.83
8860218.93
11425922.79
2390570.85
4659446.84
9297010.18
2771289.71
4095877.62
9045267.66
3165265.24
8833175.189999999
2913377.42
8832102.68
7802408.04
7105119.64
1971146.86
12399129.07
4675326.25
7600712.34
7018064.57
3141655.52
2266855.26
7183296.16
2038958.48
8218936.18
10376284
9121090.720000001
4390555.75
13772496.62
6679933.49
3882888.97
5642467.79
2330205.31
4224125.09
8061871.52
5049641.92
3043901.9
8683455.43
8377767.1
4895865.87
16799698.72
2098101.58
4388120.66
3606453.49
2477473.33
9214542.380000001
2622106.53
7906332.53
8018480.95
2200080.86
15905522.26
11707787.52
6412397.33
3620664.8
7507141.14
8425385.77
7171963.38
2356046.67
11699879.38
2556123.76
8010538.31
3408053.21
8037590.6
4949952.9
8016713.67
9222662.16
5462635.18
17163791.52
28291630.33
8379350.53
4204422.71
4726596.56
8584675.439999999
2083404.85
21113285.45
8456578.689999999
4916406.94
5240562.44
8238393.12
10020418.12
9850266.09
13078632.56
8533623.16
14959782.66
3733566.44
5706672.47
9224740.199999999
7965562.21
7911700.87
2641999.74
3445717.06
8630425.49
12385089.67
8421517.42
7474399.54
4558397.71
4428029.33
12067524.58
7497195.76
7908188.97
8182049.72
8079739.06
8436075.67
7045590.12
8235514.51
8073028.31
4547430.45
3195185.04
8237500.94
2423972.84
12056603.48
8969902.720000001
4453174.46
17308598.45
7929362.4
4626557.58
20510587.03
9456931.16
4094309.97
3815802.88
8462362.74
13677766.2
2823260.97
5579802.42
3150880.23
3315507.68
6665745.56
6562921.26
8070262.47
4861770.27
4120160.18
10574311.49
4614201.94
18954725.68
8479255.16
7223124.83
7462803.26
2933233.14
7795133.61
2140677.48
8834013.939999999
7037717.08
10713739.42
9352245.720000001
2647981.17
6155204.44
5085749.44
8018393.98
8798431.07
2236170.07
2765680.32
8114153.26
4195697.5
2818066.13
8396683.41
13264371.09
8043942.46
5798022.26
4884594.65
7497145.58
7347603.29
1877751.14
11582018.75
1826161.68
10220021.28
7502762.7
5841971.14
3900263.23
17350621.77
2581737.07
9333314.34
3638158.66
8473002.51
5308249.83
7807496.79
13569819.77
7569044.99
8477914.609999999
8668629.130000001
8307146.81
9123872.35
11633580.78
10651702.61
7984056.97
8505448.050000001
2469792.76
9151606.83
2113573.95
7617812.4
2011189.81
8496226.789999999
4886146.37
7859051.61
7854168.61
5704388.87
2684490.92
5183815.31
7122953.24
14831096.78
8861981.880000001
5365458.25
10081974.98
14675851.44
6825979.19
6891373.28
7877086.82
8658052.09
16756194.41
7515588.5
8339520.31
8007964.69
3178971.93
4698516.55
3900868.48
8969138.49
7124077.01
6762208.22
2405604.71
7953042.46
7575794.65
6794549.45
1965966.72
11337129.58
9592849.9
6891145.99
4752701.31
8004468.11
4850949.49
3530750.33
3233657.79
3817418.26
7556917.19
20691905.43
6025153.15
15154085.54
2534161.61
8385295.44
2387366.94
11767462.46
3594908.78
4614546.68
3942050.93
14167861.05
27517458.48
2402519.63
9263300.640000001
8051631.92
3971029.11
8087859.94
5709004.17
1836336.96
3648786.99
7428942.43
11281979.28
7700865.61
8038615.07
5188995.72
25203071.63
14211933.5
15388750.35
3423891.16
8186318.21
2566465.37
3610152.2
9094885.279999999
7713154.62
4080002.48
7713839.51
1824050.47
8441748.279999999
8277219.54
8473632.42
7803830.06
8204472.91
14786187.51
7411149.36
9097694.18
4305261.17
3907875.32
8990177.09
7597475.94
4144805.4
9319773.119999999
4848613.14
6053542.58
7741500.15
7396055.83
8664810.23
8180148.48
13478016.29
12197599.29
7348052.24
3029807.67
3849109.15
4362119.48
10476254.08
12125267.16
8433137.539999999
8674342.42
7597893.79
15405223.6
7649130.97
7771596.55
2539148.65
9577272.09
3973862.83
14921433.16
7610745.37
7162085.94
2019912.54
11003340.82
3109196.2
5017744.06
6263646.79
5362081.59
4634745.93
11262273.04
4476783.09
8340737.02
6794385.13
4563608.18
4014106.94
5053457.18
5901962.55
7141209.7
8922267.550000001
14946798.29
7602309.51
4147445.58
15059232.9
7843640.92
8308369.15
4695895.31
14141245.14
6835181.45
5086911.25
13514864.59
9839701.6
2713044.8
3658022.22
7040670.06
8904663.869999999
3625585.91
11177776.53
9350802.25
5668884.01
6235267.77
4726372.2
3911477.65
2512381.11
8675799.99
5035978.9
4521492.17
2252315.78
5911461.36
7296039.75
3036788.33
7778147.84
3731171.11
8899284.08
17485925.09
4894691.16
3182967.48
10842381.07
8422852.369999999
8069025.29
18665618.12
7637918.63
5418786.04
9777066.15
9169152.26
8937248.039999999
10450079.36
8323770.79
15598890.18
8578621.01
1932821.45
4444311.86
4750433.83
13485867.91
7997657.83
8579642.74
14407830.52
8819545.890000001
10627069.57
4086691.89
8194408.2
5874914.78
2470629.36
2650802.15
9544050.779999999
8518426.949999999
11643291.78
8022342.73
9326760.25
3481578.5
13588524.79
7470759.84
4836015.08
4382472.86
15863386.71
7535446.24
6837562.99
7674622.43
1960619.55
2079866.39
9783727.15
4616762.39
8512036.449999999
9216049.289999999
7744622.18
2790841.95
1927807
2468087.2
4774316.36
8367704.84
4516410.24
3083166.11
8015208.25
12847397.4
13305175.38
9925625.220000001
13111670.01
8266479.6
8926640.470000001
8476771.84
2528819.02
12431598.08
7690346.39
7460252.67
8232071.4
17975835.1
2346418.95
8784188.119999999
7388331.1
3198626.93
7451160.07
7746473.27
8195722.92
4754960.36
1841975.16
22091223.51
3557772.03
7712534.46
2458332.58
9073613.109999999
4760288.58
8608988.26
8636973.859999999
10314667.92
8092736.5
14069773.48
4142101.41
5182814.75
7855712.43
5222279.77
7323297.58
2834304.63
2846580.35
7537049.58
7426108.43
7777274.32
2650090.42
3007557.2
2128539.5
3762463.49
3208643.51
11954579.31
5844357.56
3295084.19
3247568.04
4364981.32
7443541.83
8001056.97
1944816.62
2311064.24
7317933.15
8731363.07
16364408.48
6985632.76
12750254.8
2904037.71
2457449.93
8851906.52
8386892.81
5453239.6
7866510.18
8457424.83
8201632.98
4839048.78
8863565.42
8909939.699999999
4477048.32
15767746.82
8488625.810000001
8385395.66
7642117.24
5022547.11
4543165.97
13337778.15
2016647.85
7895882.04
7734505.33
11325770.51
6227676.72
15017827.96
1860628.17
3258692.98
9036052.35
3642719.93
2519761.23
19772653.7
8163864.68
12663896.93
8324170.76
2497213.59
2969246.37
6169146.45
8516806.99
2921448.16
9074992.109999999
10527929.61
8223375.81
4891162.77
4854627.26
12602160.73
4870614.15
7129131.93
4360938.51
2515560.48
13382484.81
6136722.69
20036975.45
7535878.03
3332979.19
3779744.59
8545327.619999999
9384421.380000001
4292357.97
8449997.01
12154368.33
6121493.46
8094112.45
1769908
7607066.43
5483154.73
3372725.06
8463770.039999999
7169056.44
3063311.99
3923081.67
7752841.96
2540184.81
8170530.89
7737689.89
3426704.38
7252562.01
8875778.890000001
5281838.61
9150505.23
7144447.81
10129590.52
6635721.71
5130951.88
7662494.72
3799645.96
12803942.62
3176418.16
8284161.47
1858759.14
8532099.49
7123054.39
3446487.49
3331224.04
2587130.27
4362235.83
7301731.49
7420067.87
7823978.75
8575611
4939489.35
8247023.91
8708871.91
7281354.08
3405649.62
3170465.14
4760541.18
11830335.26
6851377.35
10863759.54
5494591.59
2895402.24
2357944.22
9427342.67
10945907.18
2014559.14
4892695.11
7747247.47
4937939.68
2718968.4
9218801.460000001
1955451.32
3082782.64
6194767.01
10804904.52
11772619.83
10025488.49
9008754.9
7270952.6
7538002.1
12404028.92
3701774.2
12553413.96
12556280.12
7844686.46
9000909.779999999
7052835.72
11248506.96
5500243.14
5093969.31
6352503.46
16863089.42
5614226.7
6993432.95
9974921.51
8977452.609999999
8928290.07
8044999.84
2675148.21
5335915.7
3494126.2
2250869.99
6935767.28
3530371.57
2726875.69
7578945.72
3574626.08
2483542.07
4772463
3894370.95
10594639.96
7686830.74
12179859.39
15280435.01
8988600.529999999
4487342.49
2214570.2
8724620.119999999
7981379.16
13221965.5
2702950.57
11348783.21
8538728.52
8360499.42
12400296.82
9952354.41
3954713.27
4498138.73
4669003.62
6485977
2844670.93
15773994.25
7318121.96
9724906.52
6403867.73
2740019.05
7223711.21
5982631.84
4668659.89
4911492.64
7818030.48
2004942.59
12636061.17
8529376.369999999
9656027.76
2184040.65
7702198.76
3455591.43
11319867.22
6261552.26
11587122.95
8610153.33
2108877.36
1990490.55
11680651.97
2388773.57
12161227.06
3706658.81
12718302.54
5474233.58
3699739.03
6585287.69
8131213.18
8377108.37
7715307.77
9312901.039999999
18689791.28
2358558.21
4283949.79
3314512.28
12189249.9
10270905.19
5235472.53
8283580.27
7916068.99
9718980.359999999
25972606.06
8753474.26
7721701.61
2088839.98
5486734.61
13323506.64
2923014.46
3646375.58
7067557.49
15314202.1
8891444.85
3968617.01
11716052.89
8283999.7
8253029.19
7305648.56
3483252.14
8186795.72
3564983.01
3338642.54
7585997.46
1787332.94
8027790.55
15059347.39
9054117.4
7491816.24
8677327.119999999
7650041.82
8308393.21
6615929.18
5109481.69
6823717.18
5388411.08
7715153.49
9265861.880000001
15677799.62
4293915.37
1823334.06
13244884.35
4893872.16
8387481.19
2138871.21
6934744.11
4879664.3
7622173.65
7179264.16
5286466.16
6909416.99
6558319.73
7844918.61
19739732.98
11250474.95
4727830.97
11085053.74
2966888.12
2389599.48
7986398.94
5106003.51
8954391.73
4556864.24
8650334.189999999
7419086.32
4537643.94
4952278.91
3886610.3
7591280.97
2774050.05
2222392.75
9126283.039999999
4838113.55
7127286.93
12689429.26
9224545.539999999
8174668.43
3529489.93
10330202.3
7581007.66
13768633.65
5108885.73
7999697.45
7935170.62
6732974.81
8610126.359999999
2439810.4
7674323.78
3909183.29
8487596.779999999
8827754.710000001
12751265.89
12194716.23
2317330.13
9897794.109999999
3916348.69
18049937.67
8620144.33
5685895.92
2523890.53
4705856.53
8027766.06
12686103.03
7158859.42
10149904.13
7203475.1
6972778.29
9180473.82
8998762.65
8404123.43
8347000.3
9761289.210000001
2749040.23
5222657.04
7533308.61
2644898.14
3312722.45
13499146.39
11206946.11
9413951.59
5229020.84
7951548.35
16324833.15
5366176.85
12183951.97
3490765.37
9566627.939999999
4695836.82
9976883.210000001
6437770.89
8546420.26
4021080.19
1870324.1
7934212.85
7815922.38
9465003.43
8875889.48
1786977.76
7569810.71
13528531.42
8550162.539999999
3689360.69
8410623.189999999
7999186.49
9964039.74
7255832.8
7500872.95
3680622.74
4555669.39
7458712.54
9574845.470000001
4854383.55
4103291.57
3927930.1
3342586.93
3369147.28
2084619.81
11202205.29
2420168.45
15054106.75
8598621.039999999
21677248.17
2041129.01
2784539.95
8626062.640000001
8545015.83
7003469.79
7509099.1
7850627.46
2436136.2
9353580.550000001
7600477.13
7800792.59
3639212.53
3360726.46
11921575.14
12791552.23
8058879.62
6633305.3
5081572.39
3238561.21
1934003.69
10009845.82
3176174.36
8738716.67
9366360.02
4484952.92
20884680.68
6123106.82
9888304.32
2793849.74
10483254.78
3596192.63
7974803.09
3886733.38
2078212.22
5079838.94
11024067.52
8301045.61
7286355.39
2139352.25
5174035.53
1827434.84
7315622.77
4019822.44
9401753.060000001
7349451.93
12046647.59
8053716.26
9189960.720000001
5013699.06
14512311.15
5758165.9
7286019.38
3940718.17
3143736.38
6422475.71
10196362.14
5040653.06
7402828.05
8036111.27
7655710.77
4289504.11
4838011.01
7705513.94
3982766.27
4039341.47
4215253.8
6126099.78
9169298.710000001
10308759.59
4376563.57
4095188.85
7983829.5
3328761.95
4896028.9
8349969.43
7915853.95
9340453.68
12327537.25
4566331.14
7481439.46
4507766.17
5224589.04
7020543.97
12729860.01
1800869.63
5650846.34
7032820.13
12086784.26
8217180.85
31734650.23
8508339.08
2959440.44
5152632.32
2671502.95
7850914.85
3377009.14
4659099.91
5282220.26
8048149.32
8423028.74
3677014.11
5201938.02
7840886.25
3485586.82
10149655.97
8230248.38
2794136.84
8467912.189999999
8638417.51
2926661.84
5278537.37
6897667.08
11728431.75
14816169.91
4334572.74
8977407.57
8199513.05
12131658.7
8848424.1
8742997.220000001
6166114.85
9009201.85
9001636.58
6663043.33
7655227.05
2415871.94
1822839.99
6175111.83
8192622.16
4161264.52
7556075.27
8549351.6
1799492.01
8465689.09
4516485.11
2342529.96
2956839.86
4972959.58
8478481.810000001
7761078.65
3203936.23
10379181.92
2889152.8
7363341.88
12340704.48
7115210.57
7580728.68
4693609.75
8097132.25
7116449.33
4285298.55
8850823.4
2582746.57
4695235.56
4490911.16
8754663.699999999
5428827.1
4703942.23
8090294.88
8875027.140000001
10594076.77
4758811.11
13292420.39
1854625.06
7841116.68
8094972.98
2631747.29
2157116.27
10721712.33
2293449.64
14926138.94
3710611.46
5244160.26
5117208.88
12944060.93
18542458.77
2825082.74
5812946.38
7746810.17
7108578.1
2460864.98
9353091.359999999
4478008.66
5293638.84
13557426.99
3666958.75
15216905.72
7022491.22
1965725.36
7777089.81
2341208.99
22408754.53
10458404.47
6929461.85
6126691.28
5234311.74
9761628.66
2611224.16
7287309.13
11752189.28
4797118.33
1912318.59
2001570.01
8161705.37
7084682.52
7414674.01
5891742.1
5636394.88
2776966.69
4117337.94
14254312.55
5358928.03
7436215.3
3122246.7
4728499.45
2047103.06
7195133.69
9291699.02
12990717.44
6418405.53
8994943.74
7940956.87
3586329.2
8176590.05
8247542.57
10015878.41
7806514.78
10181671.27
4233834.38
2831715.86
14311122.94
8236686.53
12230337.44
9036629.27
8074295.74
2507049.9
7843856.37
3762547.48
8240790.27
8528977.6
8112654.66
7542196.15
13105947.42
3221792.87
7747936.73
4485429.01
2856058.74
2082532.27
9935263.08
6334804.66
5003645.34
5731587.99
8029536.92
3507133.45
2336783.61
9810008.09
7539394.9
8219662.2
7348453.98
2285877.71
3976480.59
2314077.88
10845319.07
10611014.81
6534504.04
8988566.050000001
14981635.99
7292358.86
7929691.82
3345687.24
6443569.74
9974038.85
7059485.35
3179202.86
7373105.35
9282000.369999999
4794154.27
5422255.09
7093417.02
8456410.6
6236985.26
20626476.74
10456946.29
7938376.43
4781296.95
2700843.54
3788251.86
7307956.59
7621561.31
2083193.92
5261147.62
8068291.96
5616173.8
11067655.06
3395888.69
5722627.89
1791154.53
3806096.21
6862426.53
3360681.27
2024895.53
11638488.57
2503583.52
6958004.42
7921978.3
2914926.37
8204838.4
8932071.189999999
8016496.42
6506717.62
4535896.64
10923138.81
7431730.9
5597898.73
4933302.6
2784194.42
1765113.92
8520698.5
24795827.92
2656862.29
2408700.25
8241151.87
3766819.07
2192873.88
19113968.21
13035292.97
8263802.02
8498743.220000001
2817767.87
4821077.83
3415031.37
8945546.15
3428658.79
10333002.34
8043559.61
9698566.85
9507455.720000001
5046412.9
5940576.82
18436716.49
14180920.68
2257332.84
2982627.33
2415715.1
9742155.140000001
1849634.17
13378143.1
8474290.68
7834496.72
5121345.21
7751406.48
7801223.22
5136037.64
6544999.82
8285225.33
2241394.32
8966507.890000001
4621898.02
8047398.17
4585881.06
10456721.27
9125973.140000001
6854524.55
2009235.56
7260979.1
5071024.81
9010561.449999999
8027533.19
8987630.640000001
8776914.470000001
4595823.78
8346054.07
6128007.28
4054087.22
7578315.18
4617868.62
8785955.85
11790214.67
8107499.98
5464169.93
2591511.05
1861547.41
5954730.03
7445731.06
11119583.92
10470592.57
8960955.220000001
5450673.33
2595346.82
8903369.380000001
5231911.47
12078465.41
3724363.6
3180972.11
7174581.86
9491407.390000001
17002394.02
3592549.04
8146275.66
17234318.16
8973226.58
19215757.88
10933469.43
9710790.91
6610491.99
12304247.14
16243556.18
3728545.12
9771549.710000001
2449461.24
14128273.44
4433298.52
9593991.6
7130851.48
7728263.5
7438735.73
8246765.07
7167326.29
4898575.2
7455637.32
7725443.06
18776289.65
3043033.52
3414786.79
7123284.47
8294902.19
9237049.310000001
3131875.51
7989347.93
4707299.77
2742785.52
6804886.31
9540656.17
2568634.81
3700980.05
2391066.2
9766084.35
3766692.41
5226899.96
7837149.28
18629486.57
7946813.17
3151381.64
7228759.7
3234797.13
10679592.7
9069589.060000001
9069026.58
7930772.52
13881542.75
11829893.96
7790140.33
8089859.04
7653716.91
7907576.94
7746947.86
3864859.5
8855890.93
7870225.51
7632134.51
11453511.76
6069702
4388017.12
7739785.47
7666591.81
15878456.72
7894121.74
4206704.48
8233346.7
14620593
10885681.18
9835781.85
5414170.59
5219462.55
7560044.19
7185680.28
4838142.34
10690055.82
3096231.08
8143374.06
7234408.39
2633283.11
2794690.8
4937504.29
3146139.28
4147747.29
7925893.52
8656711.17
5167715.03
1935959.52
7993337.7
4719509.49
7646422.17
7028018.52
7968987.47
1788472.3
13848034.71
17153307.15
5346376.48
7998051.53
10731120.21
18037696.31
9290797.380000001
8178072.88
10529103.22
4147600.84
7656717.34
7328317.68
19112029.97
13842988.65
9152930.15
4108535.33
3634843.78
5608233.03
10167411.34
8902307.01
6972769.62
8649853.939999999
3290643.89
5234798.29
7624244.18
3317819.25
6682310.57
7315963.26
9311959.76
8509688.470000001
4312302.63
4212536.11
8452755.9
7837012.04
14911738.49
8168216.6
2719242.3
2983276.04
9370117.77
7783000.47
4875576.39
5050468.67
7241208.25
13525651.82
4415820.14
4091215.53
7704624.16
2766157.98
8295725.84
2889630.31
14166969.08
7773733.47
7095876.79
8084255.32
6689419.54
7950947.82
9853035.060000001
12442788.64
3298925.52
4751099.5
8195545.12
5189214.85
8541741.16
2104432.07
7924234.6
10385764.41
7959721.35
14676136.37
2197580.23
1925167.15
7248230.67
12752897.65
8760259
14583357.34
4755527.83
11896696.11
5681002.76
2248356.24
7183664.8
7401559.59
3447941.85
7414908.54
1947036.89
7748545.16
2430822.33
8588453.380000001
8589799.93
10312267.6
3242591.61
8036278.51
9995285.029999999
2658152.22
7828314.05
3312227.6
7508396.35
12103567.85
7389207.9
7958596.16
5092804.92
5350696.06
22985138.72
8068977.75
9233365.199999999
12571174.29
7780483.28
24561724.29
8025414.97
7675244.91
7615165.24
6345415.17
18069327.96
8970782.27
7827041.17
7663860.92
7629845.61
8314827.72
5041429.63
8128008.69
7926723.25
9218112.060000001
2948061.62
2505458.67
7628573.01
5406125.74
7986248.91
7274138.86
10076770.19
20478370.13
10181934.69
18657763.1
3026431.03
4070687.9
7373384.22
7552277.93
6776518.57
5581354.65
2400294.44
12775557.92
7371400.59
7128392.54
2241902.69
8755156.949999999
9280190.449999999
7334573.59
5452044.79
12722232.96
9487672.65
5271355.29
7664241.6
13877744.91
8376929.91
8640238.59
8702404.689999999
7742924.49
7620457.71
2152394.01
9065095.380000001
14908744.45
4546992.05
3900452.67
5619087.92
1965790.86
2932470.6
9056861.34
12965424.98
8412094.529999999
12144176.8
11863238.21
3021775.07
12578668.18
11098042.87
2839568.14
1933644.37
3548788.7
10898751.49
8290959.39
8875708.4
9068815.34
5760970.84
3803165.36
7639427.35
7526162.08
8430842.73
7748469.38
7264005.01
8007571.5
4750965.68
5053876.95
3141616.78
7939699.31
7889192.79
3275452.2
7663621.58
7824531.67
8096550.74
4439775.14
10173186.78
3350044.28
3808879.89
10477922.02
3089697.05
8494088.890000001
7632489.5
3880824.15
8327661.87
5085218.14
3943013.53
8014650.86
7902301.79
7809107.66
6209700.42
8268653.56
4784019.88
8351097.2
4614292.11
11803774.8
2664475.86
8169125.28
4859175.12
7251069.76
8539664.5
9435781.5
7015634.22
15716119.84
4175044.38
4847874.99
8651722.390000001
2350076.38
8177374.54
8292809.32
2993717.13
13089909.9
8340322.79
4142795.43
4697171.1
7872852.3
10108331.77
4911731.67
2793221.06
10125665.86
7490069.06
2521219.16
4720488.38
3751662.24
8107047.54
8400453.310000001
8980510.76
5127966.51
9037162.529999999
9699198.85
3913468.59
2402892.34
9574646.24
2196199.66
7027808.19
7544608.98
3312231.43
8444269.33
12900430.18
8086816.82
8140096.75
7185480.12
3722429.48
4965894.44
16312223.35
17675868.54
7479654.87
7240073.82
9031304.9
7203559.21
3003575.64
2516198.63
7646996.91
8754608.77
5012541.65
9339020.859999999
4074249.19
7396555.25
6800321.98
3395000.91
3478811.14
9219653.630000001
2124132.59
7492133.5
13893479.13
2126510.9
4247780.61
8227350.13
8382177.6
7766244.29
2421007.65
8319300.11
8252517.03
9138581.33
9358922.460000001
7734423.4
12547542.73
9823260.43
8218495.63
6684833.42
12866517.23
7486430.21
8716907.4
3091904.14
9828666.470000001
10178973.43
8284878.94
4507915.94
7997581.61
9769441.189999999
4325912
15423012.61
8620172.51
8343120.88
9685641.48
2487921.21
11521326.56
2992339.66
4763564.45
2306052.66
4515152.63
4825284.92
7971804.26
7569250.38
3372246.5
1962214.2
5640522.96
3685346.05
8342175.78
1800783.33
7406628.77
4173642.59
2772121.08
10409427.97
9215741.07
9207570.27
14748322.63
7357812.27
17983564.99
13136504.49
2403454.37
3737682.74
2260607.18
8458266.220000001
1894855.73
8107112.96
3610330.4
8848054.460000001
8669569.460000001
3492533.78
8348010.17
8031622.36
8912557.939999999
8190796.77
13539434.8
8592724.560000001
10445271.36
3394098.8
2642173.51
4871122
9073576.279999999
5279628.09
7325416.47
9221594.27
8017496.05
8681156.99
14951081.09
17188097.93
5161050.56
4808125.07
8501762.119999999
3900993.43
3145025.13
3996019.79
8409284.970000001
7673973.43
7866081.18
4981433.65
7949748.69
7791585.93
20969889.67
8397022.66
14375676.94
4665301.7
2047688.91
3508718.88
6786799.93
9015751.619999999
6463488.82
7736592.79
2132401.31
4945091
10200735.07
7853964
3413625.46
7439549.98
4120076.04
7856592.74
12320096.83
6720090.1
5673963.54
2215827.69
11925982.53
8071753.45
14053978.94
8003856.95
2043560.43
7477990.61
8728563.710000001
8706036.710000001
8590774.859999999
8961105.5
9324079.439999999
8315539.06
3051364.82
7462823.82
9167070.5
2247939.57
5007468.56
12100177.13
3093961.51
21966042.95
9838204.720000001
7492364.74
7166274.54
4000139.74
8373464.98
2759570.86
3626428.29
2527909.74
10314743.36
2581151.09
2880120.58
4737569.83
6681827.08
8895545.73
5509482.16
7324781.95
6541154.67
6955228.04
15889361.66
4828884.29
7784926.02
10424832.9
9073984.859999999
2853575.71
4793913.28
8373286.34
1823288.74
9282402.07
7909354.52
9209709.140000001
11452983.53
7962887.3
1764465.96
9058325.710000001
4247101.48
8374149.86
6636737.86
3860695.04
8236490.48
10948739.72
18344764.85
9454642.359999999
9787741.800000001
3900731.63
8956221.880000001
7141815.08
7378423.72
8003632.52
4419461.51
6594749.27
2835496.6
10929736.43
6846120.02
4000643.18
9218558.99
12009259.53
2387399.71
8052785.2
4690606.96
5022322.13
15382099.77
8128338.41
4320143.52
10489589.97
4506065.08
4523561.47
12467735.4
2053085.29
7019451.89
3865074.4
9555501.09
8693788.050000001
10067437.93
8754521.279999999
8318455.44
9546423.890000001
2930727.26
3016638.62
7524222.54
7828287.15
9181016.1
1973502.98
7160233.56
2294639.56
2613215.63
3202720.74
8522945.810000001
10731705.9
4748653.64
3343391.99
16898600.28
2101011.1
9229763.99
3850195.01
3394548.81
7815479.9
13484177.58
2039323.24
8087808.75
3115987.89
6035141.32
7425385.04
1966951.37
7378576.93
13065260.52
3907559.03
11832080.58
8382454.68
8682041.92
2273139.83
7043592.27
8155218.58
11453252.84
2331871.94
3843538.22
9130758.68
4857316.96
3391341.22
4689081.15
8777654.380000001
1899229.9
7428349.34
3199071.15
4477291.64
10480238.03
8944557.68
8978373.83
2619814.15
10930859.01


==> exp/exp5/case_study.txt <==
1632803	1743465.007	4846202	4846202	3072441	3139712.716	317080	581084.063	8638	16179.77483	17903	22938.47793	334863	885893.9108	262111	495848.6806	410236	562787.8593

==> exp/exp5/kemeny.txt <==
2	138160.51	1.3816051	0.0002	109018.931	1.09018931	2.2	110506.2	1.105062
3	121459.72	1.2145972	0.0004	105790.111	1.05790111	2.4	106032.74	1.0603274
4	114975.46	1.1497546	0.0006	104228.821	1.04228821	2.6	119770.42	1.1977042
5	111500.62	1.1150062	0.0008	103041.879	1.03041879	2.8	123965.07	1.2396507
6	109369.6	1.093696	0.001	103115.56	1.0311556	3	145884.76	1.4588476
